S-CFE: Simple Counterfactual Explanations

We study the problem of finding optimal sparse, manifold-aligned counterfactual explanations for classifiers. Canonically, this can be formulated as an optimization problem with multiple non-convex components, including classifier loss functions and manifold alignment (or \emph{plausibility}) metrics. The added complexity of enforcing \emph{sparsity}, or shorter explanations, complicates the problem further. Existing methods often focus on specific models and plausibility measures, relying on convex $\ell_1$ regularizers to enforce sparsity. In this paper, we tackle the canonical formulation using the accelerated proximal gradient (APG) method, a simple yet efficient first-order procedure capable of handling smooth non-convex objectives and non-smooth $\ell_p$ (where $0 \leq p < 1$) regularizers. This enables our approach to seamlessly incorporate various classifiers and plausibility measures while producing sparser solutions. Our algorithm only requires differentiable data-manifold regularizers and supports box constraints for bounded feature ranges, ensuring the generated counterfactuals remain \emph{actionable}. Finally, experiments on real-world datasets demonstrate that our approach effectively produces sparse, manifold-aligned counterfactual explanations while maintaining proximity to the factual data and computational efficiency.

==> BostonRobustness0.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,2.1848645210266113,4.823243141174316,8.779000282287598,1.0170745849609375,1.783669352531433,1.6214286259242467,0.6158835291862488,0.9007118344306946,2.7780001163482666,0.33241531252861023,0.4808301031589508,0.6430000066757202
0.2222222238779068,2.790226459503174,6.233877182006836,8.989999771118164,1.209700107574463,2.184605121612549,1.6860000065394811,0.925580620765686,1.3877063989639282,2.933000087738037,0.37110435962677,0.5471591353416443,0.640999972820282
0.3333333432674408,3.0917458534240723,7.0322113037109375,9.100000381469727,1.3611150979995728,2.5203821659088135,1.7140000207083566,1.113372564315796,1.7214429378509521,3.055000066757202,0.4224652647972107,0.6162294745445251,0.6520000100135803
0.4444444477558136,3.262667179107666,7.452275276184082,9.220999717712402,1.4062978029251099,2.6411423683166504,1.7257142748151506,1.2551745176315308,1.9464993476867676,3.121000051498413,0.43617627024650574,0.6375792622566223,0.6759999990463257
0.5555555820465088,3.3417134284973145,7.698174476623535,9.29800033569336,1.4031516313552856,2.656543493270874,1.7288571766444616,1.3267220258712769,2.073333740234375,3.1640000343322754,0.46865031123161316,0.6968433260917664,0.699999988079071
0.6666666865348816,3.3024373054504395,7.699951171875,9.329999923706055,1.4329227209091187,2.714284658432007,1.7385714394705636,1.3857362270355225,2.188838481903076,3.2160000801086426,0.4751821756362915,0.6970110535621643,0.6919999718666077
0.7777777910232544,3.258683681488037,7.616382598876953,9.32699966430664,1.4245998859405518,2.711904525756836,1.7414285114833288,1.4936802387237549,2.3665640354156494,3.2799999713897705,0.49989834427833557,0.7303911447525024,0.6990000009536743
0.8888888955116272,3.339737892150879,7.814145565032959,9.324000358581543,1.4608302116394043,2.7933170795440674,1.7508570807320731,1.5671626329421997,2.5114264488220215,3.3499999046325684,0.5052608251571655,0.7320662140846252,0.6990000009536743
1.0,3.3659729957580566,7.955297470092773,9.354000091552734,1.4632412195205688,2.8146698474884033,1.7582856587001257,1.5971418619155884,2.5477635860443115,3.359999895095825,0.5074957013130188,0.7319707870483398,0.7089999914169312

==> BostonRobustness1.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,2.209529161453247,4.914060115814209,9.89799976348877,0.9850912094116211,2.2436673641204834,3.297428676060268,0.5589265823364258,1.1855895519256592,10.821999549865723,0.9091134667396545,1.9022867679595947,3.7100000381469727
0.2222222238779068,2.7078850269317627,6.047033309936523,10.027999877929688,1.2137556076049805,2.845834493637085,3.3117141723632812,0.8640034198760986,1.86146080493927,11.024999618530273,1.0237504243850708,2.135938882827759,3.9179999828338623
0.3333333432674408,3.0250818729400635,6.819726467132568,10.081000328063965,1.298048496246338,3.0778918266296387,3.316571371895926,1.060119390487671,2.310955762863159,11.100000381469727,1.0272520780563354,2.1533546447753906,3.927999973297119
0.4444444477558136,3.216996669769287,7.357611179351807,10.140000343322754,1.3442598581314087,3.2658278942108154,3.319999967302595,1.2316268682479858,2.7014613151550293,11.156000137329102,1.1128076314926147,2.3300399780273438,3.9630000591278076
0.5555555820465088,3.2305593490600586,7.504249572753906,10.187000274658203,1.4001989364624023,3.4453933238983154,3.3259999411446706,1.347720742225647,3.010530710220337,11.178000450134277,1.1201752424240112,2.335944652557373,4.052999973297119
0.6666666865348816,3.302529811859131,7.7358784675598145,10.192000389099121,1.4518163204193115,3.5574491024017334,3.3291429792131697,1.4637999534606934,3.29946231842041,11.234999656677246,1.1801375150680542,2.4766061305999756,4.124000072479248
0.7777777910232544,3.3798468112945557,7.99411153793335,10.1899995803833,1.5300962924957275,3.7751572132110596,3.329714366367885,1.5481523275375366,3.536501407623291,11.276000022888184,1.2008212804794312,2.5174334049224854,4.195000171661377
0.8888888955116272,3.417025089263916,8.0338134765625,10.190999984741211,1.5622385740280151,3.8730721473693848,3.3388571058000838,1.6334912776947021,3.765150785446167,11.298999786376953,1.2015066146850586,2.5066492557525635,4.28000020980835
1.0,3.4820425510406494,8.205991744995117,10.194999694824219,1.6010212898254395,3.9706783294677734,3.337428501674107,1.6955548524856567,3.918494939804077,11.322999954223633,1.191025972366333,2.483259439468384,4.2820000648498535

==> BostonRobustness1_2.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,2.7963085174560547,6.1205010414123535,9.70199966430664,1.2033100128173828,2.624768018722534,2.9174286978585378,1.0670839548110962,1.8068515062332153,7.125999927520752,0.9670149683952332,1.932344675064087,2.197999954223633
0.2222222238779068,3.1402177810668945,7.161715984344482,9.859000205993652,1.4313130378723145,3.219099998474121,2.9751428876604353,1.4918220043182373,2.6527066230773926,7.290999889373779,1.059203863143921,2.121534824371338,2.253999948501587
0.3333333432674408,3.336000919342041,7.691421031951904,9.920999526977539,1.525460124015808,3.4990389347076416,3.005999973842076,1.627462387084961,2.9863123893737793,7.363999843597412,1.0315585136413574,2.0524585247039795,2.2809998989105225
0.4444444477558136,3.297436237335205,7.643461227416992,9.972000122070312,1.5845881700515747,3.6718218326568604,3.0231429508754184,1.7276124954223633,3.210916519165039,7.394999980926514,1.0744656324386597,2.1222097873687744,2.299999952316284
0.5555555820465088,3.410719871520996,8.040299415588379,10.029999732971191,1.658626675605774,3.8874754905700684,3.0394284384591237,1.810281753540039,3.4318623542785645,7.473999977111816,1.1431559324264526,2.2592902183532715,2.3459999561309814
0.6666666865348816,3.439946174621582,8.093372344970703,10.079000473022461,1.659981608390808,3.922041416168213,3.037142889840262,1.9113565683364868,3.647101640701294,7.507999897003174,1.1559913158416748,2.291414499282837,2.3919999599456787
0.7777777910232544,3.5304105281829834,8.424070358276367,10.064000129699707,1.67855966091156,4.003071308135986,3.0517142159598216,1.9709148406982422,3.830008029937744,7.589000225067139,1.1673468351364136,2.3407516479492188,2.36899995803833
0.8888888955116272,3.52828311920166,8.537160873413086,10.076000213623047,1.690643072128296,4.055629253387451,3.060000010899135,2.0494673252105713,4.026876926422119,7.630000114440918,1.1957160234451294,2.3919930458068848,2.421999931335449
1.0,3.583871603012085,8.658280372619629,10.086000442504883,1.7236477136611938,4.159972190856934,3.063999993460519,2.065272808074951,4.090786457061768,7.6570000648498535,1.217572808265686,2.415982723236084,2.4049999713897705

==> WineRobustness0.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,1.1884807348251343,2.3535640239715576,6.439000129699707,0.48326146602630615,0.8194305896759033,1.5677142824445451,0.316903680562973,0.3699278235435486,1.0959999561309814,0.638475239276886,1.117126226425171,1.1820000410079956
0.2222222238779068,1.5643212795257568,3.121938943862915,6.539999961853027,0.7039300600687662,1.2103111743927002,1.6045714787074499,0.4617348611354828,0.5410441160202026,1.1319999694824219,0.7875955700874329,1.3678241968154907,1.25600004196167
0.3333333432674408,1.8781192302703857,3.8506033420562744,6.679999828338623,0.8298300902048746,1.4767591158548992,1.6311428887503487,0.5664587020874023,0.6637163758277893,1.1469999551773071,0.8326020836830139,1.4524040222167969,1.2649999856948853
0.4444444477558136,2.01450514793396,4.174929141998291,6.703000068664551,0.9068219661712646,1.6391185124715169,1.6502857208251953,0.6408364772796631,0.7548835873603821,1.1740000247955322,0.8941731452941895,1.5907331705093384,1.3200000524520874
0.5555555820465088,2.2449350357055664,4.698132514953613,6.784999847412109,0.991164763768514,1.83176851272583,1.6668571744646346,0.7202962636947632,0.8457102179527283,1.2079999446868896,0.9121578335762024,1.6117955446243286,1.350000023841858
0.6666666865348816,2.2722461223602295,4.792567253112793,6.789000034332275,1.0517830053965251,1.9650772412618,1.6854286193847656,0.8096774220466614,0.9564321637153625,1.2289999723434448,0.9007189273834229,1.6037846803665161,1.3350000381469727
0.7777777910232544,2.425046920776367,5.171403408050537,6.855999946594238,1.0915027459462483,2.0521982510884604,1.7005714688982283,0.8715006709098816,1.0154043436050415,1.2549999952316284,0.9322386980056763,1.636294960975647,1.3539999723434448
0.8888888955116272,2.541872024536133,5.462413787841797,6.9079999923706055,1.1500825087229412,2.191023508707682,1.7142857142857142,0.9276350140571594,1.077388882637024,1.2680000066757202,0.9605377912521362,1.7171422243118286,1.4229999780654907
1.0,2.6011033058166504,5.614319801330566,6.90500020980835,1.1886157194773357,2.2694783210754395,1.7348571504865373,0.981442391872406,1.151150107383728,1.2910000085830688,1.0133613348007202,1.8650050163269043,1.4889999628067017

==> WineRobustness1.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,2.644822120666504,5.639074325561523,7.639999866485596,0.305570513010025,0.5839958190917969,2.2599999564034596,0.3133951425552368,0.5443266034126282,5.340000152587891,0.8937764167785645,1.6657288074493408,2.299999952316284
0.2222222238779068,3.178995132446289,6.7751569747924805,7.650000095367432,0.4092995822429657,0.837496817111969,2.268571444920131,0.520210862159729,0.9364288449287415,5.420000076293945,1.0579930543899536,2.0550217628479004,2.3399999141693115
0.3333333432674408,3.2063772678375244,7.115945816040039,7.659999847412109,0.6736550331115723,1.421403408050537,2.2771427971976146,0.7143628001213074,1.3034374713897705,5.559999942779541,1.1194157600402832,2.145845413208008,2.440000057220459
0.4444444477558136,3.6270394325256348,8.177043914794922,7.639999866485596,0.785723865032196,1.657622218132019,2.2771427971976146,0.8218238949775696,1.5745350122451782,5.590000152587891,1.1308929920196533,2.1786932945251465,2.3499999046325684
0.5555555820465088,3.668741226196289,8.228365898132324,7.639999866485596,0.9122586846351624,1.9231765270233154,2.2771427971976146,1.019901990890503,1.9013384580612183,5.699999809265137,1.0723742246627808,2.068721055984497,2.3399999141693115
0.6666666865348816,3.9810640811920166,9.050427436828613,7.630000114440918,1.0106403827667236,2.174177646636963,2.2771427971976146,1.138136625289917,2.1446235179901123,5.840000152587891,1.2121803760528564,2.307501792907715,2.450000047683716
0.7777777910232544,3.9878182411193848,9.074280738830566,7.639999866485596,1.0989991426467896,2.375166893005371,2.2771427971976146,1.200335144996643,2.2555322647094727,5.909999847412109,1.3863177299499512,2.7350220680236816,2.509999990463257
0.8888888955116272,4.1801438331604,9.519701957702637,7.659999847412109,1.164657473564148,2.498093366622925,2.2771427971976146,1.2344698905944824,2.3431622982025146,5.960000038146973,1.292368769645691,2.5304269790649414,2.700000047683716
1.0,4.017926216125488,9.34073257446289,7.690000057220459,1.2396742105484009,2.655574321746826,2.2771427971976146,1.2261897325515747,2.3337185382843018,5.960000038146973,1.3738130331039429,2.749572992324829,2.6600000858306885

==> WineRobustness1_2.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,2.3829479217529297,4.810033798217773,7.5,0.6663665175437927,1.2927203178405762,2.148571423121861,0.5066657066345215,0.7171488404273987,2.9600000381469727,0.5379407405853271,0.907356858253479,0.9700000286102295
0.2222222238779068,2.9107728004455566,6.267988681793213,7.559999942779541,0.799788236618042,1.5381065607070923,2.1628571919032504,0.6512243747711182,0.9252657890319824,3.0199999809265137,0.7441763877868652,1.3155330419540405,1.1200000047683716
0.3333333432674408,3.1753857135772705,7.122201442718506,7.550000190734863,0.950691282749176,1.900712013244629,2.1857143129621233,0.7759227752685547,1.1197013854980469,3.119999885559082,0.6806070804595947,1.118952751159668,1.0199999809265137
0.4444444477558136,3.17160701751709,7.157238006591797,7.5,1.0046387910842896,2.0347740650177,2.1942856652396068,0.8137350678443909,1.1945266723632812,3.049999952316284,0.737947404384613,1.3022880554199219,1.1299999952316284
0.5555555820465088,3.360398054122925,7.453062057495117,7.480000019073486,1.1062793731689453,2.261737108230591,2.1999999455043246,0.8511432409286499,1.2546412944793701,3.109999895095825,0.7647866606712341,1.3999180793762207,1.2100000381469727
0.6666666865348816,3.510080575942993,7.8869309425354,7.510000228881836,1.1251944303512573,2.3536603450775146,2.1999999455043246,0.9738510251045227,1.4504485130310059,3.2100000381469727,0.9210647344589233,1.7306557893753052,1.3799999952316284
0.7777777910232544,3.437406063079834,7.598440647125244,7.519999980926514,1.1265678405761719,2.346428155899048,2.2114285060337613,1.0899760723114014,1.6146838665008545,3.2300000190734863,1.0054322481155396,1.8996496200561523,1.4500000476837158
0.8888888955116272,3.4712436199188232,7.733914375305176,7.590000152587891,1.2476112842559814,2.658872127532959,2.231428555079869,1.1755235195159912,1.7924749851226807,3.25,0.9103080630302429,1.6774814128875732,1.3600000143051147
1.0,3.5604310035705566,8.127472877502441,7.519999980926514,1.2650189399719238,2.718512773513794,2.2285714830671037,1.2309073209762573,1.8697439432144165,3.3299999237060547,1.0012316703796387,1.7993375062942505,1.409999966621399

==> WisconsinRobustness0.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,1.308444619178772,3.935073137283325,9.633000373840332,0.7913793325424194,2.069143056869507,2.5940001010894775,0.624904990196228,2.0949506759643555,2.194000005722046,1.22250501314799,4.5464216868082685,6.499000072479248
0.2222222238779068,1.9157274961471558,6.107943534851074,9.847000122070312,1.0458130836486816,2.9586997032165527,2.8469998836517334,0.7771588563919067,2.697455406188965,2.4769999980926514,1.3911244074503581,5.30229377746582,6.61299991607666
0.3333333432674408,2.3123083114624023,7.582491397857666,9.946000099182129,1.2393243312835693,3.497483253479004,3.1089999675750732,0.9154137969017029,3.227130651473999,2.6710000038146973,1.4466193517049153,5.529870351155599,6.5970001220703125
0.4444444477558136,2.5879766941070557,8.511446952819824,10.116000175476074,1.3812243938446045,3.9138643741607666,3.3350000381469727,1.0031555891036987,3.5011868476867676,2.630000114440918,1.4965931574503581,5.675835927327474,6.688000202178955
0.5555555820465088,2.872072219848633,9.827101707458496,10.210000038146973,1.5061873197555542,4.337780475616455,3.4579999446868896,1.0511524677276611,3.7205429077148438,2.7249999046325684,1.5384869575500488,5.932323455810547,6.781000137329102
0.6666666865348816,2.886260986328125,10.099654197692871,10.222000122070312,1.513117790222168,4.298011302947998,3.434000015258789,0.994019627571106,3.4378433227539062,2.621999979019165,1.6069904963175456,6.177858988444011,6.954999923706055
0.7777777910232544,3.02978515625,10.598405838012695,10.33899974822998,1.5782369375228882,4.576401233673096,3.614000082015991,0.966463565826416,3.379166603088379,2.631999969482422,1.6615589459737141,6.426658630371094,7.089000225067139
0.8888888955116272,3.113736867904663,11.29635238647461,10.279000282287598,1.575117588043213,4.553792953491211,3.6089999675750732,1.0349923372268677,3.6117262840270996,2.681999921798706,1.6349252065022786,6.333901723225911,6.966000080108643
1.0,3.1459908485412598,11.466740608215332,10.397000312805176,1.5689775943756104,4.494299411773682,3.627000093460083,1.0761655569076538,3.688873291015625,2.808000087738037,1.74619722366333,6.89003054300944,7.067999839782715

==> WisconsinRobustness1.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,1.7594664096832275,6.054075241088867,11.51200008392334,0.492151141166687,0.8272794882456461,5.581000010172526,0.5850797295570374,1.4102219343185425,5.754000186920166,1.6380864381790161,5.554899215698242,7.059999942779541
0.2222222238779068,2.2849457263946533,7.851785182952881,11.852999687194824,0.7530104319254557,1.3589793841044109,5.62933349609375,0.9030731320381165,2.5561816692352295,5.781000137329102,1.9543681144714355,6.96128511428833,7.103000164031982
0.3333333432674408,2.7569832801818848,9.414739608764648,12.062999725341797,0.9494209289550781,1.8560169537862141,5.674999872843425,1.1250346899032593,3.3715617656707764,5.827000141143799,2.2327871322631836,8.394858360290527,7.2230000495910645
0.4444444477558136,3.024864435195923,10.604515075683594,12.057999610900879,1.1650149822235107,2.4073707262674966,5.723666508992513,1.1610913276672363,3.603583335876465,5.861000061035156,2.455990791320801,9.470064163208008,7.4029998779296875
0.5555555820465088,3.200073480606079,11.313347816467285,12.022000312805176,1.3123359680175781,2.8293593724568686,5.771999994913737,1.2263520956039429,3.850332736968994,5.940000057220459,2.5414135456085205,9.927447319030762,7.423999786376953
0.6666666865348816,3.3826937675476074,11.985506057739258,12.119999885559082,1.4458136558532715,3.240518569946289,5.8096669514973955,1.3368803262710571,4.295129299163818,5.985000133514404,2.6557517051696777,10.4399995803833,7.636000156402588
0.7777777910232544,3.473250389099121,12.492457389831543,12.076000213623047,1.6089404424031575,3.7175607681274414,5.852666854858398,1.4314745664596558,4.648427963256836,6.033999919891357,2.6980550289154053,10.627068519592285,7.752999782562256
0.8888888955116272,3.640463352203369,13.38869571685791,12.187999725341797,1.7268686294555664,4.094217300415039,5.8873335520426435,1.5347187519073486,5.154061317443848,6.1570000648498535,2.660792589187622,10.561383247375488,7.757999897003174
1.0,3.635730504989624,13.316193580627441,12.215999603271484,1.8285115559895833,4.43461545308431,5.922333399454753,1.652986764907837,5.614153861999512,6.232999801635742,2.7907283306121826,11.10694408416748,7.952000141143799

==> WisconsinRobustness1_2.csv <==
l2,l2_no_plaus,l1_no_plaus,l0_no_plaus,l2_gmm,l1_gmm,l0_gmm,l2_kde,l1_kde,l0_kde,l2_knn,l1_knn,l0_knn
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1111111119389534,3.1128408908843994,11.718598365783691,12.904999732971191,1.433104157447815,2.8272287845611572,4.59499979019165,1.9992177486419678,7.5540452003479,6.613999843597412,2.690283258756002,10.495720704396566,23.437999725341797
0.2222222238779068,3.6328513622283936,14.443318367004395,13.159000396728516,1.861283540725708,3.851074695587158,4.88700008392334,2.0952446460723877,7.949761390686035,6.599999904632568,2.9770253101984663,11.859246889750164,23.804000854492188
0.3333333432674408,3.9476757049560547,16.081947326660156,13.246000289916992,2.099499464035034,4.341529369354248,5.0929999351501465,2.3169453144073486,9.028325080871582,6.968999862670898,3.1718667348225913,12.79940128326416,24.222000122070312
0.4444444477558136,4.123589992523193,16.967899322509766,13.418000221252441,2.2275540828704834,4.6543869972229,5.151000022888184,2.3538424968719482,9.221771240234375,7.015999794006348,3.2929060856501264,13.362011909484863,24.400999069213867
0.5555555820465088,4.164824485778809,17.09454345703125,13.39900016784668,2.364351511001587,4.966437339782715,5.289999961853027,2.5210368633270264,9.970431327819824,7.22599983215332,3.4031554063161216,13.828369776407879,24.60300064086914
0.6666666865348816,4.319695472717285,17.981103897094727,13.50100040435791,2.476652145385742,5.279081344604492,5.377999782562256,2.6375298500061035,10.367131233215332,7.51800012588501,3.4723246097564697,14.20817534128825,24.767000198364258
0.7777777910232544,4.456031799316406,18.793989181518555,13.61299991607666,2.564455270767212,5.423647403717041,5.431000232696533,2.7404708862304688,10.730180740356445,7.750999927520752,3.4946970144907636,14.233808517456055,24.844999313354492
0.8888888955116272,4.426337242126465,18.642837524414062,13.692000389099121,2.643003463745117,5.640952110290527,5.5329999923706055,2.7930169105529785,11.022784233093262,7.947000026702881,3.47623348236084,14.170928001403809,24.79199981689453
1.0,4.530223369598389,19.110713958740234,13.802000045776367,2.7202789783477783,5.7870893478393555,5.5320000648498535,2.8450589179992676,11.1171875,7.909999847412109,3.448156515757243,14.092219670613607,24.944000244140625

==> class_0.csv <==
x,y
-7.9574203,5.6509795
-5.0790815,-5.616167
-5.812812,4.18545
-5.3580146,-6.0290613
-7.185381,3.6182036
-3.9102087,-4.2433677
-7.1743464,3.8219106
-4.521138,-6.671162
-5.782567,4.1573963
-5.6261277,-4.8108954
-7.1224146,6.7418284
-5.9901547,-6.5488057
-8.527754,3.6566858
-4.3418474,-4.777714
-6.9212227,4.349984
-6.218515,-6.114312
-4.766196,6.7870455
-6.7419443,-5.7678504
-7.3318205,4.1410513
-6.0843325,-5.5083933
-6.746731,7.9017363
-8.4078865,-6.7227125
-5.767391,3.775157
-6.134533,-6.758255
-5.715209,5.7634044
-4.985726,-5.0427413
-6.687384,6.8778586
-1.8733859,-5.3095226
-6.345457,5.2908807
-0.49311113,-7.475913
-6.7860203,5.1052957
-8.560247,-5.95107
-8.935253,2.8201292
-5.043886,-6.152541
-5.1892233,3.8908954
-4.6643453,-7.193571
-6.395688,4.509178
-5.159141,-5.4622
-6.600109,4.23065
-5.494011,-5.2752438
-7.558704,3.6206949
-4.4818354,-6.5062504
-6.8918023,4.3140965
-5.007882,-5.0787086
-8.421989,5.9753118
-4.9735875,-7.0484242
-3.7359576,4.4579496
-4.5880685,-5.7757697
-6.096283,5.0902166
-6.2352853,-6.2267923
-7.4666557,4.0808
-1.3622468,-4.0427895
-6.146238,4.205916
-6.9298325,-5.7653766
-4.696213,5.8457785
-3.2370076,-5.049239
-7.674208,6.215999
-7.1243405,-5.953342
-6.0437393,6.7053127
-4.149239,-7.8882713
-8.248545,3.6831574
-3.698125,-6.1007934
-8.200592,5.3286285
-5.785829,-5.5693293
-5.7144346,5.8704433
-3.6914272,-4.8701944
-3.6551344,3.3197904
-3.672667,-5.8246775
-9.386557,4.363427
-7.2914248,-6.2164316
-7.5089045,4.058354
-4.3303742,-6.836223
-7.9348097,4.477241
-5.8375387,-4.293267
-5.968504,3.192045
-5.638017,-4.635205
-6.210523,3.4577181
-6.6919975,-5.60711
-6.5880556,4.477134
-2.365636,-7.0316286
-6.588718,5.744832
-6.7048435,-6.742504
-5.531417,4.7911425
-7.997204,-5.442479
-6.7446046,4.6371307
-4.9112983,-5.4874673
-4.707568,3.7189274
-5.030873,-5.6476903
-7.246759,2.8340945
-6.515521,-5.200971
-8.02012,5.202407
-2.8776345,-6.0260296
-6.45209,3.9065833
-4.8407974,-4.181798
-8.362934,5.105267
-2.7828526,-6.0468884
-4.9929285,5.2070427
-5.145656,-7.0180674
-7.969927,5.2165804
-8.291135,-7.0773315


==> class_0_hull.csv <==
x,y
-0.49311113,-7.475913
-0.18873358,-6.054507
-2.0955582,3.978427
-3.3717496,6.885514
-5.108655,7.68736
-6.746731,7.9017363
-7.843082,7.819543
-8.794635,7.558523
-9.48579,6.606574
-10.066936,4.787718
-10.023968,3.4278815
-9.551865,-6.771458
-8.197395,-7.9492636
-5.8734145,-9.237349
-3.2815082,-8.660505
-0.49311113,-7.475913


==> class_1.csv <==
x,y
8.00652,1.9543866
7.605477,-5.365512
2.5742898,1.0042163
7.838299,3.2042544
4.2952375,1.5741999
4.7393475,-3.5231633
5.3913784,-7.2540817
6.9977746,-1.8470039
5.6005325,-0.75743425
5.5498753,-0.4454764
8.092935,-1.3121338
5.4475455,3.2113302
6.5245523,3.6003923
6.1083336,-1.8562343
5.84732,5.9784217
6.6799397,1.6087375
3.993497,1.4056298
5.3367605,3.365185
5.5165596,-2.8388932
5.9426713,2.3689108
6.904679,0.11849457
4.0583506,2.4952266
2.355991,2.4209535
4.7957163,2.7231135
5.8514266,1.8113999
5.608998,-0.55529284
4.87023,4.371379
5.523082,-0.0745548
5.9711905,2.9153895
5.5185404,-0.6814052
7.45407,-6.9733386
5.250338,5.6734543
5.4698167,4.567338
3.7270713,0.25200242
4.8647666,5.8528714
7.7744956,-5.890851
5.0485168,-5.7544937
4.434375,0.65781415
7.3754954,4.3588204
6.412919,-4.8611546
5.983031,3.7976465
6.724897,4.268071
5.3666816,1.2401624
6.8178773,-3.2963772
6.923843,6.3022647
5.8636684,4.1318364
5.164553,1.3350132
6.1756363,-0.48858535
5.130337,-1.6946826
6.3923044,-1.6670468
4.2158113,0.57552016
7.6131887,1.3179405
6.4671483,7.298763
7.998696,-0.29493225
7.3775263,5.3532844
6.785571,-1.0501161
4.7377515,1.1510525
6.972048,-1.3642573
6.905929,1.4762915
4.1779118,-0.351817
7.910619,2.110909
6.358645,2.9944956
8.53739,-2.3748446
7.3212724,-6.114697
2.5206158,1.7975354
6.1757984,-2.338332
7.1814733,3.88786
6.2578716,3.6029408
8.595629,-1.6935761
6.59407,1.3195872
7.332381,1.8425819
7.2421618,-1.0398948
5.183916,-0.26531243
6.137098,-1.5096443
7.7068048,2.1131942
6.6324635,0.44536948
6.2196503,0.9438587
5.225683,-1.6968141
8.560907,-3.624413
2.4251504,3.6582446
8.532337,0.6666802
4.245988,5.664157
7.791131,2.755536
9.035704,3.5651448
7.0527787,-0.84183264
5.279192,-1.8472517
7.5844307,0.03736812
5.472642,-4.5380983
5.4360557,-0.32036936
4.547474,-0.75090694
4.534283,-3.904152
4.101261,3.2156754
5.8243566,6.10819
6.357255,5.047133
6.8620844,-2.1376698
6.456539,0.9584868
6.154289,1.8497394
6.799049,0.7742499
5.255296,0.078627646
5.694824,-7.1033497


==> class_1_hull.csv <==
x,y
10.72979,0.93173283
8.183126,9.991606
5.863384,9.107993
4.2316203,7.942391
2.3042371,5.7730374
2.124795,4.296275
2.02144,0.39810473
2.026165,-0.1271466
2.0607843,-1.180758
3.7883728,-8.999295
6.7637606,-8.364472
7.312266,-7.907056
10.72979,0.93173283


==> iterates_APG0.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9
5.225683,-1.6968141,2.8449106,2.0070324,7.6688747,-2.6685243,6.5506363,6.9028835,7.1504,2.395832,7.649229,4.223919,7.2095757,-1.6722641,6.9157753,0.47081852,5.6089973,-0.5552931,2.026165,-0.12714672
4.6747284,-1.7506104,2.2939558,1.9532366,7.11792,-2.7223206,5.9996805,6.8490868,6.5994444,2.3420353,7.098274,4.170122,6.658621,-1.7260604,6.3648195,0.41702175,5.0580425,-0.60908985,1.4752102,-0.18094349
3.9826632,-1.8181853,1.6018906,1.8856621,6.4258547,-2.7898955,5.307616,6.781513,5.90738,2.2744608,6.406209,4.1025476,5.9665556,-1.7936354,5.6727552,0.34944725,4.3659773,-0.67666435,0.78314495,-0.24851799
3.1621904,-1.8982983,0.78141785,1.8055487,5.605382,-2.8700085,4.4871435,6.7014,5.0869074,2.1943483,5.585737,4.022435,5.146083,-1.8737483,4.8522825,0.2693348,3.5455046,-0.7567768,-0.037327766,-0.32863045
2.2254982,-1.9897585,-0.15527439,1.7140875,4.668689,-2.9614687,3.5504503,6.6099386,4.150214,2.1028872,4.649044,3.930974,4.2093897,-1.9652085,3.9155893,0.17787361,2.6088114,-0.84823895,-0.97402096,-0.42009163
1.1848917,-2.0913658,-1.1958809,1.6124821,3.6280832,-3.063076,2.5098448,6.5083323,3.1096087,2.0012817,3.6084385,3.8293676,3.1687841,-2.0668159,2.8749838,0.07626724,1.5682058,-0.94984436,-1.1337719,-0.43568897
0.052986145,-2.2018871,-1.4193053,1.5906658,2.4961777,-3.1735978,1.3779392,6.397811,1.9777031,1.8907585,2.476533,3.7188454,2.0368776,-2.1773372,1.7430782,-0.034255028,0.43629932,-1.0603666,-1.1721659,-0.43943882
-1.157299,-2.3200622,-1.4845848,1.5842915,1.2858934,-3.2917728,0.16765499,6.2796354,0.76741886,1.772584,1.2662487,3.6006708,0.8265934,-2.2955122,0.532794,-0.15242958,-0.7739849,-1.1785412,-1.1340714,-0.43571854
-1.4859757,-2.3521552,-1.4439597,1.5882587,0.010400772,-3.4163146,-1.1078367,6.155093,-0.50807285,1.6480417,-0.009243965,3.4761286,-0.44889832,-2.420054,-0.7426977,-0.27697182,-1.1026621,-1.2106342,-1.0440445,-0.4269266
-1.5912876,-2.3624382,-1.3285747,1.5995245,-1.0148964,-3.5164275,-2.1331363,6.054981,-1.7150793,1.5301867,-1.3366294,3.3465204,-0.81558895,-2.4558582,-1.1093884,-0.3127756,-1.2079744,-1.2209167,-0.9170265,-0.41452312
-1.5338664,-2.3568316,-1.158639,1.6161175,-1.4542093,-3.5593224,-2.5724497,6.012086,-2.1280642,1.4898634,-1.7303224,3.3080788,-0.9298725,-2.4670177,-1.2236719,-0.32393456,-1.1505527,-1.2153101,-0.7629795,-0.39948177
-1.3546467,-2.3393316,-0.94826794,1.6366596,-1.6910563,-3.5824485,-2.8092966,5.9889593,-2.2924843,1.4738083,-1.8445997,3.2969217,-0.8547125,-2.4596791,-1.1485119,-0.31659603,-0.9713335,-1.1978111,-0.5890789,-0.38250256
-1.0829496,-2.3128028,-0.707963,1.6601238,-1.7721696,-3.5903687,-2.89041,5.98104,-2.2653804,1.4764538,-1.7440505,3.3067398,-0.634676,-2.4381943,-0.9284754,-0.29511166,-0.6996355,-1.1712818,-0.40084076,-0.3641224
-0.74088573,-2.2794032,-0.65483665,1.6653118,-1.7306099,-3.5863109,-2.8488503,5.985099,-2.0881352,1.4937611,-1.4762883,3.3328848,-0.30294895,-2.4058042,-0.59674835,-0.2627201,-0.3575716,-1.1378822,-0.60949516,-0.38449574
-0.3458748,-2.2408333,-0.65561867,1.6652374,-1.590703,-3.5726504,-2.7089434,5.99876,-1.792079,1.5226679,-1.07798,3.3717747,-0.087059975,-2.3847241,-0.2829466,-0.23208046,-0.33564758,-1.1357412,-0.60260487,-0.3838215
-0.0010795593,-2.2071667,-0.7006569,1.66084,-1.3709974,-3.5511985,-2.4892378,6.020213,-1.4018517,1.56077,-0.607522,3.4177122,-0.13570976,-2.3894744,-0.5624542,-0.25937176,-0.40294743,-1.142312,-0.57847977,-0.38146782
-0.22790241,-2.2293143,-0.7828016,1.6528187,-1.0861111,-3.5233817,-2.2043514,6.04803,-0.93748,1.6061115,-0.99106216,3.3802624,-0.28283978,-2.4038405,-0.48847198,-0.25214767,-0.41330528,-1.143323,-0.5400591,-0.3777151
-0.36823082,-2.2430162,-0.8025694,1.6508894,-0.74790764,-3.4903588,-1.8661475,6.0810537,-0.41569233,1.6570597,-0.895689,3.389574,-0.2834015,-2.4038954,-0.5389309,-0.25707436,-0.40656948,-1.1426659,-0.48964882,-0.3727932
-0.3724699,-2.2434306,-0.8127489,1.6498976,-0.36627102,-3.4530954,-1.4845114,6.1183176,-0.6964016,1.6296501,-0.97596264,3.3817358,-0.2654724,-2.4021444,-0.5247545,-0.25568962,-0.4157858,-1.1435652,-0.49825191,-0.37363243
-0.35396576,-2.241623,-0.8147745,1.6497002,0.050369263,-3.4124136,-1.0678711,6.1589985,-0.7528219,1.6241398,-0.9487133,3.3843975,-0.26756668,-2.402349,-0.50323963,-0.25358772,-0.41384315,-1.1433754,-0.49598026,-0.37341118
-0.31585503,-2.2379012,-0.80977726,1.6501884,-0.08682251,-3.4258094,-1.2050629,6.145602,-0.71564674,1.6277695,-0.9176388,3.387432,-0.2679777,-2.4023886,-0.52386284,-0.25560188,-0.41015434,-1.1430159,-0.49787998,-0.37359715
-0.26070023,-2.2325153,-0.798666,1.6512728,-0.17152214,-3.4340801,-1.2617254,6.140069,-0.74410725,1.6249895,-0.94921017,3.3843498,-0.2680006,-2.4023905,-0.5171995,-0.25495148,-0.41255856,-1.1432505,-0.5034189,-0.37413883
-0.30802345,-2.2371364,-0.78217506,1.6528845,-0.11721611,-3.4287772,-1.2304096,6.1431255,-0.7322893,1.6261415,-0.9355507,3.385683,-0.2676859,-2.40236,-0.5102854,-0.25427628,-0.41176414,-1.1431732,-0.5041466,-0.3742094
-0.29460812,-2.235827,-0.760911,1.6549606,-0.17731953,-3.4346461,-1.2583885,6.1403923,-0.7279358,1.626565,-0.9311724,3.3861113,-0.26707172,-2.4023,-0.51852036,-0.25508022,-0.4110632,-1.1431055,-0.5043993,-0.37423515
-0.27250957,-2.2336693,-0.73537636,1.6574535,-0.15840626,-3.4327989,-1.2495584,6.1412554,-0.7297182,1.6263905,-0.9323368,3.3859968,-0.26619148,-2.402213,-0.5162039,-0.2548542,-0.41205215,-1.1432018,-0.5042305,-0.374218
-0.30141544,-2.2364922,-0.71779346,1.659172,-0.13455486,-3.43047,-1.2564573,6.140581,-0.7338276,1.625989,-0.93558407,3.3856802,-0.26550102,-2.4021454,-0.5118923,-0.25443363,-0.41190243,-1.1431875,-0.50368977,-0.3741665
-0.29867744,-2.2362256,-0.7071724,1.6602097,-0.15935135,-3.432891,-1.2545338,6.140768,-0.7333412,1.6260357,-0.9346218,3.3857737,-0.26552296,-2.4021468,-0.5165396,-0.25488853,-0.41156578,-1.1431541,-0.50281143,-0.3740797
-0.2909813,-2.2354746,-0.7001476,1.6608944,-0.15074635,-3.4320507,-1.2511902,6.141094,-0.73189354,1.6261759,-0.9347019,3.385767,-0.2658291,-2.4021764,-0.51523113,-0.25476074,-0.41136074,-1.1431341,-0.5016289,-0.37396526
-0.27880573,-2.2342868,-0.69633865,1.6612673,-0.14243317,-3.4312382,-1.2545795,6.1407633,-0.73041344,1.6263199,-0.9347305,3.3857641,-0.26639366,-2.4022307,-0.51300144,-0.2545433,-0.4115162,-1.1431503,-0.50016975,-0.3738222
-0.29293537,-2.2356668,-0.6954231,1.661356,-0.15208721,-3.432181,-1.2534571,6.140873,-0.732296,1.6261349,-0.9347458,3.3857641,-0.2664404,-2.4022346,-0.51537704,-0.254776,-0.4115324,-1.1431522,-0.4998827,-0.37379456
-0.2909193,-2.2354708,-0.6971302,1.66119,-0.14885616,-3.4318652,-1.2521601,6.140999,-0.7316294,1.6261997,-0.9347477,3.3857641,-0.2663765,-2.4022274,-0.5146971,-0.25470924,-0.4115324,-1.1431522,-0.49997997,-0.3738041
-0.2863989,-2.2350297,-0.7012272,1.6607895,-0.14478588,-3.4314675,-1.2535925,6.1408587,-0.7310333,1.626257,-0.93473816,3.385765,-0.26621056,-2.4022107,-0.51354027,-0.25459576,-0.4115305,-1.1431513,-0.50042725,-0.37384796
-0.28273773,-2.234673,-0.7075138,1.6601744,-0.14993,-3.4319701,-1.2531109,6.1409063,-0.7317791,1.6261835,-0.93471813,3.385767,-0.26595116,-2.402185,-0.5147505,-0.254714,-0.41152573,-1.1431503,-0.5004387,-0.37384987
-0.2882471,-2.2352104,-0.7158184,1.6593628,-0.14844513,-3.4318247,-1.252553,6.1409597,-0.7315407,1.6262054,-0.93468857,3.3857698,-0.26622486,-2.4022107,-0.51439285,-0.25467873,-0.41151905,-1.1431503,-0.50041294,-0.37384892
-0.28753185,-2.2351422,-0.72599316,1.65837,-0.14561653,-3.431549,-1.2532415,6.140892,-0.73123455,1.626235,-0.93464947,3.3857737,-0.26612377,-2.4021997,-0.5138426,-0.2546234,-0.41152573,-1.1431503,-0.5003643,-0.3738451
-0.28584003,-2.2349763,-0.7379055,1.6572065,-0.14877129,-3.431857,-1.2530355,6.140911,-0.73158264,1.6262016,-0.93460464,3.3857794,-0.26604557,-2.4021912,-0.51447964,-0.25468636,-0.41152287,-1.1431503,-0.5004053,-0.37384987
-0.28438854,-2.2348347,-0.74583626,1.6564312,-0.1478157,-3.4317636,-1.2526827,6.1409454,-0.731472,1.6262121,-0.9346161,3.3857765,-0.2661476,-2.4022007,-0.51431084,-0.2546692,-0.4115219,-1.1431503,-0.5004101,-0.37385178
-0.28651714,-2.2350426,-0.7527981,1.6557522,-0.14645672,-3.4316306,-1.2530651,6.1409073,-0.7313156,1.6262264,-0.9346485,3.3857737,-0.2661171,-2.402197,-0.5139847,-0.25463676,-0.41152287,-1.1431503,-0.500412,-0.37385464
-0.2862463,-2.2350163,-0.758873,1.655158,-0.14789581,-3.4317703,-1.252943,6.1409197,-0.7314949,1.6262074,-0.9346409,3.3857746,-0.26607037,-2.4021916,-0.51429844,-0.25466728,-0.41152287,-1.1431503,-0.50041103,-0.37385654
-0.2855959,-2.234953,-0.7641344,1.654643,-0.14741802,-3.4317236,-1.2527866,6.140934,-0.73143864,1.6262131,-0.93464184,3.3857746,-0.26612282,-2.402197,-0.5142002,-0.2546587,-0.41152287,-1.1431503,-0.5004053,-0.37385845
-0.28500175,-2.2348948,-0.76865005,1.6542034,-0.14686012,-3.4316683,-1.2529659,6.140915,-0.73135185,1.6262217,-0.9346428,3.3857746,-0.26610756,-2.402195,-0.5140848,-0.25464725,-0.41152287,-1.1431503,-0.50039864,-0.37386036
-0.28592682,-2.2349854,-0.7724781,1.6538286,-0.14755058,-3.431736,-1.2529106,6.1409206,-0.7314539,1.6262093,-0.93464375,3.3857746,-0.26608276,-2.402192,-0.51422215,-0.25466156,-0.41152287,-1.1431503,-0.5003891,-0.37386227
-0.2858343,-2.2349763,-0.77567005,1.6535168,-0.1473465,-3.4317155,-1.2528315,6.1409283,-0.7314224,1.6262112,-0.9346447,3.3857746,-0.26610947,-2.402195,-0.514184,-0.25465775,-0.41152287,-1.1431503,-0.5003786,-0.37386417
-0.28557777,-2.2349515,-0.7782726,1.6532612,-0.14699268,-3.4316807,-1.2529249,6.1409187,-0.7313738,1.626214,-0.93464565,3.3857746,-0.26610184,-2.402193,-0.5141115,-0.25465012,-0.41152287,-1.1431503,-0.5003729,-0.37386608
-0.2851696,-2.234912,-0.78032875,1.6530609,-0.14737701,-3.4317183,-1.2528982,6.1409216,-0.73142433,1.6262074,-0.93464756,3.3857746,-0.2660885,-2.4021916,-0.51418877,-0.25465775,-0.41152287,-1.1431503,-0.500371,-0.373868
-0.2856846,-2.234962,-0.7818718,1.6529102,-0.14725399,-3.4317064,-1.2528505,6.1409254,-0.7314062,1.6262083,-0.9346485,3.3857746,-0.26610374,-2.4021926,-0.5141659,-0.25465584,-0.41152287,-1.1431503,-0.5003681,-0.3738699
-0.2856245,-2.2349572,-0.782938,1.6528053,-0.14708233,-3.4316902,-1.252903,6.1409197,-0.73139,1.6262093,-0.93464947,3.3857746,-0.26609993,-2.4021916,-0.5141287,-0.25465202,-0.41152287,-1.1431503,-0.5003691,-0.3738718
-0.28547382,-2.234943,-0.783556,1.6527443,-0.14728165,-3.4317098,-1.2528868,6.1409216,-0.7314091,1.6262074,-0.9346504,3.3857746,-0.2660923,-2.4021902,-0.51417255,-0.25465584,-0.41152287,-1.1431503,-0.50037193,-0.3738737
-0.2852955,-2.2349253,-0.7837553,1.6527252,-0.14722157,-3.4317045,-1.252861,6.1409235,-0.7314024,1.6262083,-0.9346514,3.3857746,-0.26609993,-2.4021902,-0.5141611,-0.25465488,-0.41152287,-1.1431503,-0.5003748,-0.37387562
-0.28556824,-2.2349524,-0.78355885,1.6527433,-0.14713478,-3.4316964,-1.2528906,6.1409206,-0.73139477,1.6262083,-0.9346523,3.3857746,-0.26609802,-2.4021897,-0.5141382,-0.25465298,-0.41152287,-1.1431503,-0.50037956,-0.37387848
-0.28554726,-2.2349505,-0.7829895,1.6527996,-0.14722443,-3.4317064,-1.252882,6.1409216,-0.73140526,1.6262064,-0.9346533,3.3857746,-0.2660942,-2.4021893,-0.51416016,-0.25465584,-0.41152287,-1.1431503,-0.50038147,-0.3738804
-0.28547764,-2.2349439,-0.78206825,1.6528893,-0.14719296,-3.4317036,-1.2528687,6.1409235,-0.7314024,1.6262054,-0.9346552,3.3857746,-0.26609707,-2.4021897,-0.5141525,-0.25465488,-0.41152287,-1.1431503,-0.5003834,-0.3738823
-0.2853632,-2.2349334,-0.7808132,1.6530132,-0.14716339,-3.4317007,-1.2528839,6.1409225,-0.7313957,1.6262045,-0.93465614,3.3857746,-0.26609516,-2.4021897,-0.51414394,-0.25465488,-0.41152287,-1.1431503,-0.50038433,-0.3738842
-0.28546238,-2.2349434,-0.7792406,1.6531668,-0.14719963,-3.431704,-1.2528791,6.1409225,-0.73140335,1.6262016,-0.9346571,3.3857746,-0.26609707,-2.4021897,-0.5141535,-0.2546568,-0.41152287,-1.1431503,-0.50038433,-0.3738861
-0.28543758,-2.234941,-0.77736664,1.6533508,-0.14718723,-3.431703,-1.2528725,6.1409225,-0.73140144,1.6261997,-0.93465805,3.3857746,-0.26609612,-2.4021897,-0.5141516,-0.25465775,-0.41152287,-1.1431503,-0.5003853,-0.37388802
-0.28539371,-2.2349372,-0.7752056,1.6535625,-0.14717388,-3.4317021,-1.2528791,6.1409225,-0.7313967,1.6261969,-0.934659,3.3857746,-0.26609516,-2.4021897,-0.51414585,-0.2546587,-0.41152287,-1.1431503,-0.5003872,-0.37388992
-0.28543282,-2.234941,-0.7727699,1.653801,-0.14718723,-3.4317036,-1.2528763,6.1409225,-0.7314005,1.626195,-0.93465996,3.3857746,-0.26609707,-2.4021897,-0.5141516,-0.25465965,-0.41152287,-1.1431503,-0.50038815,-0.37389183
-0.28542423,-2.23494,-0.7700739,1.6540661,-0.14718246,-3.431703,-1.2528744,6.1409225,-0.7313986,1.626193,-0.9346609,3.3857746,-0.26609612,-2.4021897,-0.51414967,-0.2546606,-0.41152287,-1.1431503,-0.5003891,-0.37389374
-0.28540802,-2.2349381,-0.7671251,1.654355,-0.14717865,-3.431703,-1.2528782,6.1409225,-0.7313976,1.6261911,-0.93466187,3.3857746,-0.26609516,-2.4021897,-0.5141468,-0.25466156,-0.41152287,-1.1431503,-0.50039005,-0.37389565
-0.28542042,-2.234939,-0.763937,1.6546679,-0.14718342,-3.431704,-1.2528782,6.1409225,-0.7313976,1.6261892,-0.9346638,3.3857746,-0.26609707,-2.4021897,-0.51414967,-0.2546625,-0.41152287,-1.1431503,-0.500391,-0.37389755
-0.2854166,-2.234939,-0.7605181,1.6550045,-0.14718246,-3.4317045,-1.2528772,6.1409225,-0.7313967,1.6261873,-0.9346647,3.3857746,-0.26609612,-2.4021897,-0.51414776,-0.25466347,-0.41152287,-1.1431503,-0.50039196,-0.3739004
-0.28541088,-2.234939,-0.7568779,1.6553621,-0.1471796,-3.431705,-1.2528763,6.1409225,-0.7313967,1.6261854,-0.9346657,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25466442,-0.41152287,-1.1431503,-0.5003929,-0.37390232
-0.28541946,-2.23494,-0.7530222,1.6557417,-0.14718342,-3.4317055,-1.2528744,6.1409225,-0.7313957,1.6261835,-0.93466663,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25466537,-0.41152287,-1.1431503,-0.5003948,-0.37390423
-0.28541946,-2.2349405,-0.7489605,1.6561403,-0.14718246,-3.431706,-1.2528782,6.1409225,-0.7313957,1.6261816,-0.9346676,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25466633,-0.41152287,-1.1431503,-0.5003958,-0.37390614
-0.2854166,-2.234941,-0.74470043,1.656558,-0.14718246,-3.4317064,-1.2528782,6.1409225,-0.73139477,1.6261797,-0.93466854,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25466728,-0.41152287,-1.1431503,-0.5003967,-0.37390804
-0.28541374,-2.2349415,-0.7402458,1.6569948,-0.14718246,-3.431707,-1.2528772,6.1409225,-0.7313938,1.6261778,-0.9346695,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25466824,-0.41152287,-1.1431503,-0.5003977,-0.37390995
-0.28541088,-2.2349424,-0.7356062,1.6574488,-0.14718246,-3.4317074,-1.2528763,6.1409225,-0.7313938,1.6261759,-0.9346714,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.2546692,-0.41152287,-1.1431503,-0.50039864,-0.37391186
-0.28540897,-2.234943,-0.73078346,1.6579208,-0.14718246,-3.4317079,-1.2528744,6.1409225,-0.73139286,1.626173,-0.93467236,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25467014,-0.41152287,-1.1431503,-0.5003996,-0.37391376
-0.28540707,-2.2349434,-0.73149204,1.6578531,-0.14718246,-3.4317083,-1.2528782,6.1409225,-0.73139286,1.6261711,-0.9346733,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25467205,-0.41152287,-1.1431503,-0.50040054,-0.37391567
-0.2854042,-2.2349439,-0.7347069,1.6575413,-0.14718246,-3.4317088,-1.2528782,6.1409225,-0.7313919,1.6261692,-0.93467426,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.254673,-0.41152287,-1.1431503,-0.5004015,-0.37391758
-0.2854023,-2.2349443,-0.7363415,1.6573839,-0.14718246,-3.4317093,-1.2528772,6.1409225,-0.7313919,1.6261673,-0.9346752,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25467396,-0.41152287,-1.1431503,-0.5004034,-0.3739195
-0.2854004,-2.2349448,-0.7372818,1.6572943,-0.14718246,-3.4317098,-1.2528763,6.1409225,-0.73139095,1.6261654,-0.9346762,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.2546749,-0.41152287,-1.1431503,-0.50040436,-0.3739214
-0.28539848,-2.2349453,-0.73810863,1.6572142,-0.14718246,-3.4317107,-1.2528744,6.1409225,-0.73139095,1.6261635,-0.9346771,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25467587,-0.41152287,-1.1431503,-0.5004053,-0.37392426
-0.28539562,-2.2349458,-0.7388296,1.6571445,-0.14718246,-3.4317112,-1.2528782,6.1409225,-0.73139,1.6261616,-0.9346781,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25467682,-0.41152287,-1.1431503,-0.50040627,-0.37392616
-0.28539371,-2.2349463,-0.7394457,1.6570854,-0.14718246,-3.4317117,-1.2528782,6.1409225,-0.73138905,1.6261597,-0.93468,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25467777,-0.41152287,-1.1431503,-0.5004072,-0.37392807
-0.2853918,-2.2349467,-0.73996544,1.6570339,-0.14718246,-3.4317122,-1.2528772,6.1409225,-0.73138905,1.6261578,-0.93468094,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25467873,-0.41152287,-1.1431503,-0.5004082,-0.37392998
-0.2853899,-2.2349472,-0.7403898,1.6569948,-0.14718246,-3.4317126,-1.2528763,6.1409225,-0.7313881,1.6261559,-0.9346819,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25467968,-0.41152287,-1.1431503,-0.5004091,-0.37393188
-0.28538704,-2.2349477,-0.7407236,1.6569624,-0.14718246,-3.431713,-1.2528744,6.1409225,-0.7313881,1.626154,-0.93468285,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25468063,-0.41152287,-1.1431503,-0.50041103,-0.3739338
-0.28538513,-2.2349482,-0.74096966,1.6569386,-0.14718246,-3.4317136,-1.2528782,6.1409225,-0.73138714,1.626152,-0.9346838,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.2546816,-0.41152287,-1.1431503,-0.500412,-0.3739357
-0.28538322,-2.2349486,-0.74113274,1.6569252,-0.14718246,-3.431714,-1.2528782,6.1409225,-0.73138714,1.6261492,-0.93468475,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25468254,-0.41152287,-1.1431503,-0.50041294,-0.3739376
-0.28538132,-2.234949,-0.7412138,1.6569185,-0.14718246,-3.4317145,-1.2528772,6.1409225,-0.7313862,1.6261473,-0.9346857,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.2546835,-0.41152287,-1.1431503,-0.5004139,-0.3739395
-0.28537846,-2.2349496,-0.7412157,1.6569185,-0.14718246,-3.431715,-1.2528763,6.1409225,-0.73138523,1.6261454,-0.9346876,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25468445,-0.41152287,-1.1431503,-0.50041485,-0.37394142
-0.28537655,-2.23495,-0.74114513,1.6569271,-0.14718246,-3.4317155,-1.2528744,6.1409225,-0.73138523,1.6261435,-0.93468857,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.2546854,-0.41152287,-1.1431503,-0.5004158,-0.37394333
-0.28537464,-2.2349505,-0.7410002,1.6569424,-0.14718246,-3.431716,-1.2528782,6.1409225,-0.7313843,1.6261415,-0.9346895,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25468636,-0.41152287,-1.1431503,-0.50041676,-0.37394524
-0.28537178,-2.234951,-0.7407856,1.6569624,-0.14718246,-3.4317164,-1.2528782,6.1409225,-0.7313843,1.6261396,-0.9346905,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.2546873,-0.41152287,-1.1431503,-0.5004177,-0.3739481
-0.28536987,-2.2349515,-0.7405033,1.656992,-0.14718246,-3.431717,-1.2528772,6.1409225,-0.7313833,1.6261377,-0.9346914,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25468826,-0.41152287,-1.1431503,-0.5004196,-0.37395
-0.28536797,-2.234952,-0.74015427,1.6570272,-0.14718246,-3.4317174,-1.2528763,6.1409225,-0.7313833,1.6261358,-0.9346924,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25468922,-0.41152287,-1.1431503,-0.5004206,-0.3739519
-0.28536606,-2.2349524,-0.73974323,1.6570683,-0.14718246,-3.4317179,-1.2528744,6.1409225,-0.73138237,1.6261339,-0.93469334,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25469017,-0.41152287,-1.1431503,-0.5004215,-0.37395382
-0.2853632,-2.234953,-0.73926926,1.657115,-0.14718246,-3.4317183,-1.2528782,6.1409225,-0.7313814,1.626132,-0.9346943,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25469112,-0.41152287,-1.1431503,-0.5004225,-0.37395573
-0.2853613,-2.2349539,-0.73873615,1.6571665,-0.14718246,-3.4317188,-1.2528782,6.1409225,-0.7313814,1.6261301,-0.9346962,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25469208,-0.41152287,-1.1431503,-0.50042343,-0.37395763
-0.28535938,-2.2349544,-0.7381449,1.6572256,-0.14718246,-3.4317193,-1.2528772,6.1409225,-0.73138046,1.6261282,-0.93469715,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25469303,-0.41152287,-1.1431503,-0.5004244,-0.37395954
-0.28535748,-2.2349548,-0.7374973,1.6572895,-0.14718246,-3.4317198,-1.2528763,6.1409225,-0.73138046,1.6261253,-0.9346981,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25469398,-0.41152287,-1.1431503,-0.50042534,-0.37396145
-0.2853546,-2.2349553,-0.7367954,1.6573582,-0.14718246,-3.4317203,-1.2528744,6.1409225,-0.7313795,1.6261234,-0.93469906,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.2546959,-0.41152287,-1.1431503,-0.50042725,-0.37396336
-0.2853527,-2.2349558,-0.73604107,1.6574316,-0.14718246,-3.4317207,-1.2528782,6.1409225,-0.7313795,1.6261215,-0.9347,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25469685,-0.41152287,-1.1431503,-0.5004282,-0.37396526
-0.2853508,-2.2349563,-0.7352352,1.6575108,-0.14718246,-3.4317212,-1.2528782,6.1409225,-0.73137856,1.6261196,-0.93470097,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.2546978,-0.41152287,-1.1431503,-0.50042915,-0.37396717
-0.28534794,-2.2349567,-0.73437786,1.6575937,-0.14718246,-3.4317217,-1.2528772,6.1409225,-0.7313776,1.6261177,-0.9347019,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.25469875,-0.41152287,-1.1431503,-0.5004301,-0.37396908
-0.28534603,-2.2349572,-0.73460865,1.6575699,-0.14718246,-3.4317226,-1.2528763,6.1409225,-0.7313776,1.6261158,-0.9347038,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.2546997,-0.41152287,-1.1431503,-0.50043106,-0.37397194
-0.28534412,-2.2349577,-0.7353344,1.6574993,-0.14718246,-3.431723,-1.2528744,6.1409225,-0.73137665,1.6261139,-0.9347048,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25470066,-0.41152287,-1.1431503,-0.500432,-0.37397385
-0.28534222,-2.2349582,-0.73540306,1.6574917,-0.14718246,-3.4317236,-1.2528782,6.1409225,-0.73137665,1.626112,-0.93470573,3.3857746,-0.26609707,-2.4021897,-0.5141487,-0.2547016,-0.41152287,-1.1431503,-0.50043297,-0.37397575
-0.28533936,-2.2349586,-0.7353964,1.6574926,-0.14718246,-3.431724,-1.2528782,6.1409225,-0.7313757,1.6261101,-0.9347067,3.3857746,-0.26609612,-2.4021897,-0.5141487,-0.25470257,-0.41152287,-1.1431503,-0.5004339,-0.37397766
-0.28533745,-2.2349591,-0.7353134,1.6575012,-0.14718246,-3.4317245,-1.2528772,6.1409225,-0.7313757,1.6261082,-0.93470764,3.3857746,-0.26609516,-2.4021897,-0.5141487,-0.25470352,-0.41152287,-1.1431503,-0.5004358,-0.37397957


==> iterates_APG0_KDE.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9
5.225683,-1.6968141,2.8449106,2.0070324,7.6688747,-2.6685243,6.5506363,6.9028835,7.1504,2.395832,7.649229,4.223919,7.2095757,-1.6722641,6.9157753,0.47081852,5.6089973,-0.5552931,2.026165,-0.12714672
4.6133776,-1.7792587,2.2374039,1.9693365,7.038925,-2.7473888,5.9111414,6.833523,6.5099344,2.3538675,7.0033493,4.170224,6.5822954,-1.7567749,6.285681,0.39083862,4.992461,-0.6425123,1.4311676,-0.2010994
3.8340816,-1.8837323,1.4633179,1.9215984,6.238125,-2.8472238,5.0982122,6.746133,5.696186,2.300848,6.182768,4.1023283,5.7847137,-1.8636637,5.4847937,0.2895403,4.20821,-0.75314236,0.6726866,-0.29512024
2.895215,-2.0090628,0.5296354,1.8643494,5.274828,-2.9666476,4.120487,6.6421156,4.717951,2.2375574,5.1964474,4.021269,4.8250685,-1.9914727,4.521654,0.16806221,3.2640562,-0.88601494,-0.24249649,-0.40820694
1.8024578,-2.1544156,-0.5578213,1.7979622,4.1556597,-3.1044183,2.985135,6.5226555,3.5822868,2.1647205,4.0517254,3.9280777,3.7099123,-2.1390018,3.403162,0.027261734,2.1660376,-1.0403128,-1.22752,-0.5296116
0.5606375,-2.3191667,-1.4951892,1.7408619,2.886035,-3.2594404,1.6985998,6.388647,2.2949333,2.083006,2.7548323,3.8237915,2.4446669,-2.3053346,2.1349964,-0.13211536,0.9190788,-1.2154493,-1.5380678,-0.5883236
-0.82542896,-2.5026875,-1.8780932,1.740408,1.4703531,-3.4308753,0.2669096,6.2405396,0.8604679,1.9929266,1.3109779,3.7092896,1.0338621,-2.4898782,0.7216301,-0.309268,-0.47234154,-1.4108634,-1.7603889,-0.6426439
-1.4202938,-2.6133757,-2.1599975,1.7527466,-0.08715725,-3.6181421,-1.3040972,6.0783596,-0.71658325,1.8947201,-0.27503586,3.5849867,-0.51806736,-2.6921563,-0.83279705,-0.5033169,-1.0732241,-1.5350285,-1.9329643,-0.69686604
-1.8676462,-2.7139583,-2.380187,1.7742147,-0.91782093,-3.7181277,-2.0617032,5.994504,-1.5862775,1.8404741,-1.9974942,3.4508123,-1.2587681,-2.819006,-1.5758553,-0.621274,-1.527163,-1.6508112,-2.0757074,-0.7534361
-2.218133,-2.8091874,-2.5607953,1.8027048,-1.4831467,-3.788961,-2.6487641,5.926241,-2.170424,1.809659,-2.8887682,3.4004955,-1.829773,-2.9329882,-2.1487923,-0.727437,-1.8847427,-1.7630229,-2.1997561,-0.8139324
-2.5021868,-2.9018307,-2.7150855,1.8369093,-1.9180584,-3.8449597,-3.1183934,5.868415,-2.6210475,1.7890968,-3.588375,3.3713684,-2.2837658,-3.039081,-2.6041188,-0.8278837,-2.1763391,-1.8744488,-2.3117042,-0.87947273
-2.7390246,-2.9935446,-2.8513985,1.8759632,-2.2606835,-3.8905659,-3.504188,5.8177958,-2.977192,1.7760305,-4.150322,3.3579855,-2.654059,-3.140356,-2.9750152,-0.92669964,-2.4211168,-1.986732,-2.4156303,-0.95090294
-2.941278,-3.0853305,-2.9751844,1.91926,-2.5360913,-3.9287004,-3.828278,5.7722836,-3.2645373,1.7686415,-4.610278,3.35672,-2.9625978,-3.238761,-3.2833195,-1.0267572,-2.6316614,-2.1008296,-2.514131,-1.0288649
-3.1175294,-3.1777844,-3.090116,1.9663429,-2.761334,-3.9613504,-4.105739,5.7304697,-3.500555,1.7656927,-4.992614,3.3650522,-3.224338,-3.3355446,-3.5438986,-1.1301308,-2.8165154,-2.217267,-2.6089005,-1.1138449
-3.2737732,-3.2712412,-3.198729,2.01686,-2.9483528,-3.9899049,-4.3471375,5.6913853,-3.6974797,1.7663145,-5.3144674,3.3811712,-3.449769,-3.4315119,-3.7671733,-1.2383165,-2.981637,-2.3362875,-2.7010608,-1.2061663
-3.4142952,-3.36586,-3.302806,2.0705166,-3.1057162,-4.0153613,-4.5600576,5.654354,-3.8640933,1.7698793,-5.5882025,3.4037247,-3.6464329,-3.5271673,-3.96064,-1.3523574,-3.1312785,-2.457944,-2.7913594,-1.3060007
-3.5422187,-3.46168,-3.4036183,2.1270618,-3.239709,-4.03845,-4.7500553,5.6188965,-4.006841,1.7759237,-5.8229322,3.4316769,-3.8198686,-3.6228127,-4.129812,-1.4729056,-3.2685323,-2.5821552,-2.8802958,-1.4133592
-3.6598606,-3.5586576,-3.5020814,2.1862726,-3.3550272,-4.059714,-4.9212775,5.584673,-4.130535,1.7841024,-6.02551,3.4642057,-3.9742208,-3.718607,-4.2788377,-1.6002736,-3.3956857,-2.7087488,-2.9682035,-1.5281034
-3.768962,-3.6566896,-3.5988545,2.24794,-3.4552379,-4.079568,-5.0768633,5.5514374,-4.2388344,1.7941465,-6.2011805,3.5006466,-4.1126423,-3.8146071,-4.4108977,-1.7344828,-3.514453,-2.8374887,-3.0552998,-1.6499524
-3.8708482,-3.7556295,-3.6944132,2.3118744,-3.5430942,-4.0983286,-5.2192273,5.519019,-4.334561,1.80585,-6.354023,3.5404444,-4.2375703,-3.910797,-4.5284753,-1.8753076,-3.626133,-2.96809,-3.141718,-1.7785063
-3.9665394,-3.8553,-3.7890959,2.3778915,-3.620747,-4.1162434,-5.350244,5.487295,-4.419919,1.819046,-6.48726,3.5831242,-4.350911,-4.007108,-4.633541,-2.0223308,-3.7317166,-3.1002398,-3.2275357,-1.9132657
-4.056823,-3.9555016,-3.8831377,2.4458122,-3.6898966,-4.1335063,-5.471389,5.4561853,-4.4966526,1.833601,-6.6034694,3.628274,-4.454179,-4.1034303,-4.727687,-2.1749892,-3.8319707,-3.233601,-3.3127856,-2.0536594
-4.1423173,-4.056018,-3.9766974,2.5154629,-3.7519011,-4.1502724,-5.583832,5.4256363,-4.5661583,1.8494072,-6.7047453,3.6755266,-4.548585,-4.1996236,-4.812209,-2.332625,-3.9274874,-3.3678236,-3.3974662,-2.1990676
-4.223507,-4.1566253,-4.0698733,2.5866756,-3.807859,-4.166664,-5.688512,5.3956146,-4.6295586,1.866375,-6.7928085,3.724555,-4.635114,-4.2955303,-4.8881803,-2.494524,-4.018727,-3.5025506,-3.4815516,-2.3488421
-4.300775,-4.257089,-4.1627183,2.6592808,-3.8586664,-4.182782,-5.786187,5.36611,-4.687771,1.884428,-6.869093,3.7750587,-4.7145705,-4.3909764,-4.9564996,-2.6599402,-4.1060495,-3.6374226,-3.5649943,-2.502325
-4.374425,-4.3571744,-4.255248,2.7331142,-3.905057,-4.198708,-5.877474,5.337119,-4.741551,1.9035034,-6.934804,3.8267584,-4.7876215,-4.485776,-5.0179224,-2.8281283,-4.189739,-3.7720776,-3.6477323,-2.6588597
-4.444698,-4.4566436,-4.3474493,2.808011,-3.9476395,-4.2145076,-5.9628806,5.308651,-4.7915196,1.9235439,-6.9909706,3.8793993,-4.854825,-4.5797396,-5.0730944,-2.9983468,-4.2700143,-3.9061623,-3.7296891,-2.817799
-4.5117874,-4.555262,-4.439288,2.883811,-3.9869218,-4.2302346,-6.0428267,5.2807217,-4.838196,1.9445009,-7.038479,3.9327383,-4.916653,-4.6726723,-5.122572,-3.1698766,-4.3470464,-4.0393243,-3.8107805,-2.9785142
-4.5758486,-4.652797,-4.5307117,2.9603548,-4.023329,-4.2459345,-6.1176643,5.253352,-4.882014,1.9663315,-7.078104,3.9865484,-4.9735084,-4.7643814,-5.1668386,-3.342023,-4.42097,-4.171223,-3.890914,-3.140398
-4.6370063,-4.7490225,-4.621655,3.0374842,-4.0572186,-4.261644,-6.1876884,5.2265673,-4.92334,1.9889975,-7.1105256,4.040616,-5.025737,-4.854674,-5.206319,-3.514121,-4.491891,-4.301524,-3.969993,-3.3028646
-4.6953616,-4.8437157,-4.712041,3.1150417,-4.088898,-4.277392,-6.253152,5.2003975,-4.962485,2.0124645,-7.1363497,4.094739,-5.0736403,-4.94336,-5.241385,-3.685534,-4.5598907,-4.429908,-4.047917,-3.465354
-4.750998,-4.936665,-4.8017864,3.192874,-4.118626,-4.293205,-6.314273,5.1748705,-4.9997134,2.0367022,-7.156122,4.1487226,-5.1174846,-5.030257,-5.2723737,-3.8556619,-4.6250353,-4.5560656,-4.1245837,-3.6273327
-4.8039846,-5.027663,-4.890801,3.2708292,-4.146625,-4.309103,-6.3712406,5.1500177,-5.035252,2.061678,-7.1703396,4.202387,-5.157505,-5.1151857,-5.2995844,-4.0239315,-4.687374,-4.6797013,-4.1998925,-3.7882905
-4.854378,-5.1165156,-4.9789896,3.3487606,-4.1730876,-4.3251014,-6.424225,5.125868,-5.069297,2.0873652,-7.179451,4.255559,-5.1939135,-5.1979766,-5.323291,-4.189805,-4.7469487,-4.8005347,-4.273741,-3.9477444
-4.9022264,-5.203037,-5.0662546,3.4265175,-4.1981797,-4.341216,-6.4733753,5.1024523,-5.1020145,2.113738,-7.183878,4.308076,-5.2269034,-5.278467,-5.3437414,-4.3527765,-4.803791,-4.9183,-4.3460307,-4.1052356
-4.9475737,-5.2870526,-5.1524963,3.5039625,-4.2220483,-4.3574567,-6.5188303,5.0798035,-5.13355,2.1407728,-7.1840067,4.359782,-5.256652,-5.3565054,-5.361164,-4.512372,-4.857929,-5.0327497,-4.416664,-4.2603335
-4.9904566,-5.3683996,-5.2376146,3.5809526,-4.244817,-4.3738327,-6.5607166,5.0579443,-5.1640306,2.1684446,-7.1801996,4.410535,-5.283322,-5.4319487,-5.375771,-4.66815,-4.9093847,-5.14365,-4.4855494,-4.4126296
-5.030912,-5.446928,-5.32151,3.6573534,-4.2665963,-4.3903503,-6.599154,5.0369053,-5.193565,2.1967316,-7.172798,4.4601974,-5.307067,-5.5046663,-5.3877573,-4.8197002,-4.958181,-5.2507877,-4.5525966,-4.5617414
-5.0689735,-5.522499,-5.4040823,3.7330294,-4.2874813,-4.4070134,-6.634255,5.0167074,-5.2222495,2.2256117,-7.1621246,4.508643,-5.3280325,-5.5745363,-5.3973093,-4.9666452,-5.004339,-5.3539658,-4.6177206,-4.7073126
-5.1046753,-5.5949874,-5.485235,3.8078556,-4.307559,-4.4238276,-6.666128,4.9973745,-5.2501683,2.255064,-7.1484833,4.5557528,-5.3463526,-5.641452,-5.4045973,-5.1086397,-5.0478806,-5.4530067,-4.680841,-4.8490114
-5.1380506,-5.664283,-5.564872,3.8817062,-4.326902,-4.440794,-6.6948805,4.9789286,-5.2773952,2.2850657,-7.132163,4.6014204,-5.3621597,-5.7053146,-5.4097853,-5.245369,-5.0888257,-5.547752,-4.741884,-4.986531
-5.169133,-5.7302856,-5.6429014,3.954461,-4.3455772,-4.457914,-6.7206163,4.961382,-5.303994,2.3155985,-7.1134396,4.645545,-5.3755817,-5.7660418,-5.413029,-5.3765526,-5.127201,-5.6380596,-4.8007803,-5.119588
-5.1979594,-5.7929125,-5.7192326,4.0260057,-4.363642,-4.4751883,-6.743439,4.9447536,-5.330023,2.3466415,-7.092578,4.688033,-5.3867397,-5.8235607,-5.4144735,-5.5019383,-5.1630316,-5.7238092,-4.857466,-5.2479253
-5.2245655,-5.852092,-5.7937794,4.0962315,-4.3811517,-4.492616,-6.763453,4.9290524,-5.3555307,2.3781757,-7.069831,4.7288055,-5.395751,-5.8778133,-5.414261,-5.621308,-5.196347,-5.804899,-4.911884,-5.37131
-5.248992,-5.907767,-5.86646,4.1650314,-4.3981504,-4.510196,-6.780759,4.9142876,-5.3805623,2.410181,-7.0454383,4.7677917,-5.402733,-5.928752,-5.4125223,-5.734472,-5.227178,-5.8812456,-4.963983,-5.4895353
-5.271281,-5.959894,-5.937196,4.2323065,-4.41468,-4.527927,-6.7954626,4.900468,-5.4051585,2.4426365,-7.0196323,4.804924,-5.407798,-5.976344,-5.409385,-5.8412733,-5.255561,-5.9527864,-5.0137177,-5.6024156
-5.291478,-6.0084457,-6.0059137,4.297961,-4.4307785,-4.5458055,-6.80767,4.8875933,-5.4293513,2.4755259,-6.992634,4.840152,-5.411058,-6.0205674,-5.4049735,-5.9415855,-5.2815356,-6.019477,-5.0610504,-5.7097926
-5.3096294,-6.0534053,-6.072543,4.361908,-4.4464774,-4.5638285,-6.8174872,4.8756657,-5.453172,2.508829,-6.964654,4.8734255,-5.4126215,-6.0614142,-5.399405,-6.0353103,-5.3051453,-6.081291,-5.1059484,-5.8115306
-5.3257885,-6.09477,-6.137021,4.4240646,-4.4618073,-4.5819936,-6.8250217,4.8646793,-5.4766493,2.5425282,-6.935896,4.90471,-5.4125967,-6.0988884,-5.392791,-6.1223803,-5.326437,-6.1382217,-5.148389,-5.9075184
-5.3400064,-6.1325517,-6.1992865,4.484351,-4.4767947,-4.600296,-6.8303804,4.8546324,-5.499806,2.576602,-6.906554,4.933976,-5.411088,-6.1330056,-5.385241,-6.202755,-5.3454604,-6.19028,-5.1883516,-5.9976673
-5.352339,-6.166774,-6.259286,4.542701,-4.4914646,-4.6187315,-6.8336754,4.8455143,-5.522663,2.6110353,-6.87681,4.9612036,-5.408201,-6.1637926,-5.3768587,-6.2764235,-5.3622704,-6.237494,-5.2258267,-6.081913
-5.3628454,-6.1974726,-6.316972,4.599045,-4.5058374,-4.637296,-6.835015,4.8373137,-5.5452385,2.6458063,-6.846841,4.9863806,-5.4040394,-6.19129,-5.367747,-6.3434014,-5.376925,-6.2799096,-5.26081,-6.1602135
-5.3715887,-6.2246943,-6.3722982,4.653322,-4.519932,-4.6559844,-6.834513,4.830015,-5.5675488,2.6808987,-6.8168106,5.0095024,-5.398703,-6.215545,-5.358,-6.4037294,-5.3894873,-6.317588,-5.2933016,-6.2325487
-5.378631,-6.248501,-6.4252295,4.7054796,-4.5337667,-4.674791,-6.832281,4.8236036,-5.5896063,2.7162924,-6.7868767,5.0305758,-5.392291,-6.236621,-5.3477106,-6.4574738,-5.4000225,-6.350609,-5.3233113,-6.2989197
-5.384041,-6.268962,-6.4757323,4.755472,-4.547359,-4.6937118,-6.828434,4.818061,-5.6114244,2.7519712,-6.757188,5.049612,-5.3849015,-6.254587,-5.336967,-6.5047274,-5.408599,-6.379064,-5.3508544,-6.35935
-5.387886,-6.2861576,-6.523781,4.803258,-4.5607214,-4.7127404,-6.823083,4.813366,-5.6330156,2.7879143,-6.7278814,5.0666294,-5.376629,-6.2695236,-5.3258524,-6.545603,-5.4152913,-6.403063,-5.3759527,-6.413883
-5.390239,-6.3001814,-6.5693536,4.8488007,-4.573868,-4.731871,-6.8163424,4.809492,-5.6543884,2.8241062,-6.699089,5.0816545,-5.3675685,-6.28152,-5.3144493,-6.5802364,-5.420172,-6.4227266,-5.3986344,-6.4625826
-5.391171,-6.3111315,-6.6124353,4.8920717,-4.5868087,-4.7510986,-6.8083253,4.8064146,-5.6755514,2.8605251,-6.6709337,5.09472,-5.357812,-6.2906733,-5.3028336,-6.608785,-5.423321,-6.4381886,-5.418934,-6.5055304
-5.3907566,-6.3191185,-6.6530175,4.933049,-4.599556,-4.7704167,-6.799145,4.8041067,-5.696512,2.8971548,-6.643525,5.1058655,-5.347449,-6.2970896,-5.2910814,-6.6314254,-5.424817,-6.4495964,-5.4368906,-6.5428267
-5.3890724,-6.3242583,-6.691094,4.971716,-4.6121173,-4.789819,-6.788913,4.802537,-5.7172766,2.933979,-6.6169662,5.115138,-5.336567,-6.300881,-5.2792616,-6.6483526,-5.4247446,-6.4571075,-5.452551,-6.5745897
-5.3861947,-6.3266764,-6.7266684,5.0080605,-4.624502,-4.809299,-6.7777414,4.801676,-5.737848,2.9709768,-6.5913534,5.1225863,-5.3252487,-6.302167,-5.267442,-6.6597776,-5.423188,-6.460889,-5.465966,-6.6009545
-5.3822026,-6.326502,-6.7597475,5.042077,-4.6367188,-4.82885,-6.7657385,4.801488,-5.758231,3.008133,-6.5667725,5.128269,-5.3135786,-6.301074,-5.255684,-6.6659293,-5.420233,-6.4611197,-5.4771924,-6.6220713
-5.3771744,-6.323874,-6.7903433,5.0737658,-4.648774,-4.848466,-6.753013,4.80194,-5.778431,3.0454292,-6.5432997,5.132247,-5.301635,-6.2977314,-5.244046,-6.6670475,-5.415969,-6.4579835,-5.486292,-6.6381044
-5.371191,-6.3189335,-6.8184743,5.103134,-4.6606736,-4.8681393,-6.739669,4.8029947,-5.7984495,3.0828457,-6.5210037,5.1345873,-5.289495,-6.2922745,-5.2325826,-6.6633873,-5.410486,-6.451673,-5.493331,-6.6492324
-5.364329,-6.3118277,-6.844165,5.1301947,-4.672423,-4.8878646,-6.72581,4.804617,-5.8182907,3.120366,-6.4999437,5.1353607,-5.277233,-6.284842,-5.2213445,-6.6552134,-5.403874,-6.442387,-5.4983788,-6.6556463
-5.3566713,-6.3027062,-6.8674407,5.1549625,-4.6840286,-4.9076357,-6.7115383,4.8067713,-5.8379536,3.1579723,-6.4801702,5.1346407,-5.2649193,-6.2755756,-5.2103815,-6.6428003,-5.3962216,-6.43033,-5.5015116,-6.6575484
-5.3482943,-6.2917223,-6.8883367,5.1774607,-4.695493,-4.927444,-6.69695,4.809417,-5.857441,3.1956463,-6.461725,5.1325073,-5.2526207,-6.2646213,-5.1997337,-6.6264315,-5.38762,-6.4157095,-5.502808,-6.6551523
-5.3392773,-6.2790318,-6.906893,5.1977158,-4.7068233,-4.947283,-6.682141,4.812516,-5.8767514,3.2333727,-6.444645,5.1290407,-5.2404013,-6.252124,-5.189444,-6.606396,-5.3781595,-6.398738,-5.502349,-6.648679
-5.3296995,-6.2647915,-6.923151,5.215761,-4.718021,-4.9671474,-6.667202,4.8160295,-5.8958883,3.2711315,-6.428957,5.124323,-5.228321,-6.238231,-5.1795473,-6.582991,-5.367932,-6.379627,-5.5002203,-6.6383586
-5.319636,-6.249159,-6.9371567,5.231633,-4.729091,-4.9870286,-6.6522217,4.8199177,-5.9148507,3.3089085,-6.4146805,5.1184416,-5.216439,-6.223092,-5.170074,-6.556514,-5.357025,-6.358592,-5.496509,-6.6244297
-5.3091626,-6.232291,-6.9489646,5.2453756,-4.740036,-5.0069203,-6.6372848,4.8241415,-5.9336357,3.3466835,-6.401826,5.1114836,-5.2048063,-6.206854,-5.1610537,-6.5272665,-5.3455296,-6.3358474,-5.491305,-6.607135
-5.298355,-6.214346,-6.95863,5.2570324,-4.750858,-5.026816,-6.622472,4.828662,-5.952244,3.3844433,-6.390399,5.1035357,-5.1934743,-6.189663,-5.1525126,-6.4955516,-5.3335314,-6.3116074,-5.484701,-6.5867214
-5.287283,-6.1954794,-6.966213,5.266653,-4.761558,-5.0467086,-6.6078577,4.83344,-5.9706755,3.4221687,-6.380395,5.0946884,-5.1824884,-6.1716657,-5.144471,-6.461671,-5.3211174,-6.286084,-5.4767895,-6.5634413
-5.2760177,-6.1758447,-6.971778,5.274292,-4.7721395,-5.0665913,-6.593514,4.838436,-5.988928,3.4598436,-6.371805,5.0850315,-5.1718907,-6.153004,-5.1369476,-6.425925,-5.3083696,-6.259488,-5.4676676,-6.537549
-5.2646275,-6.155593,-6.975388,5.2800064,-4.7826033,-5.0864573,-6.579508,4.8436136,-6.006999,3.4974508,-6.3646135,5.0746565,-5.161718,-6.1338205,-5.129955,-6.388609,-5.295372,-6.2320266,-5.457429,-6.5092993
-5.2531776,-6.1348724,-6.9771147,5.28386,-4.7929525,-5.106299,-6.5659046,4.848935,-6.024889,3.534976,-6.358797,5.063652,-5.1520076,-6.1142507,-5.1235037,-6.350018,-5.282202,-6.2038994,-5.4461718,-6.4789495
-5.241731,-6.1138268,-6.9770327,5.2859135,-4.803187,-5.1261096,-6.55276,4.8543644,-6.042597,3.572401,-6.354327,5.052107,-5.142789,-6.094429,-5.1176043,-6.310439,-5.2689366,-6.175305,-5.4339914,-6.4467535
-5.2303486,-6.092596,-6.975216,5.2862377,-4.8133087,-5.1458826,-6.5401278,4.859866,-6.0601187,3.6097097,-6.3511705,5.0401106,-5.1340885,-6.074485,-5.1122584,-6.270152,-5.2556496,-6.1464334,-5.420986,-6.4129643
-5.2190876,-6.071314,-6.9717426,5.2848997,-4.8233194,-5.1656113,-6.528056,4.865407,-6.0774527,3.6468887,-6.349291,5.027749,-5.1259336,-6.054543,-5.1074696,-6.2294292,-5.2424135,-6.1174703,-5.4072504,-6.377833
-5.2080045,-6.050112,-6.9666934,5.281973,-4.8332176,-5.185289,-6.516589,4.8709545,-6.094597,3.6839209,-6.3486404,5.015106,-5.118342,-6.0347223,-5.103236,-6.1885347,-5.2292953,-6.0885925,-5.392881,-6.341606
-5.1971498,-6.029113,-6.9601517,5.2775345,-4.843005,-5.204909,-6.505765,4.8764763,-6.1115494,3.72079,-6.3491735,5.002267,-5.1113296,-6.015137,-5.099553,-6.1477227,-5.2163577,-6.059971,-5.3779726,-6.3045273
-5.1865726,-6.0084343,-6.9522,5.271658,-4.852684,-5.2244644,-6.4956193,4.8819427,-6.1283083,3.7574825,-6.3508377,4.989312,-5.10491,-5.9958963,-5.0964155,-6.1072364,-5.2036633,-6.031766,-5.3626175,-6.2668333
-5.1763186,-5.9881887,-6.9429226,5.2644243,-4.862253,-5.243948,-6.4861784,4.8873224,-6.1448693,3.7939825,-6.3535767,4.9763184,-5.0990915,-5.977101,-5.0938115,-6.0673075,-5.1912694,-6.004131,-5.346907,-6.228754
-5.166428,-5.9684796,-6.932408,5.255913,-4.8717136,-5.2633543,-6.477469,4.8925905,-6.161231,3.8302765,-6.357332,4.9633627,-5.0938797,-5.958847,-5.09173,-6.028156,-5.17923,-5.977209,-5.3309307,-6.1905117
-5.1569405,-5.949404,-6.920742,5.2462044,-4.881067,-5.2826767,-6.4695106,4.8977222,-6.1773934,3.8663492,-6.362041,4.9505157,-5.0892777,-5.941223,-5.090159,-5.9899874,-5.167597,-5.9511347,-5.3147755,-6.1523232
-5.14786,-5.9310703,-6.908013,5.235381,-4.8903117,-5.3019075,-6.4623165,4.902693,-6.193351,3.9021854,-6.36764,4.937846,-5.0852857,-5.92431,-5.0890822,-5.952995,-5.156413,-5.926031,-5.298527,-6.114395
-5.139209,-5.913494,-6.8943095,5.223526,-4.8994474,-5.321042,-6.4558983,4.9074793,-6.209101,3.9377747,-6.3740616,4.9254208,-5.081899,-5.908183,-5.088481,-5.917357,-5.1457233,-5.902012,-5.2822657,-6.0769253
-5.131005,-5.896725,-6.879719,5.210721,-4.9084764,-5.3400726,-6.450261,4.9120636,-6.2246428,3.9731016,-6.381237,4.9132996,-5.0791116,-5.89291,-5.088335,-5.8832383,-5.1355634,-5.8791785,-5.266071,-6.0401
-5.123263,-5.8808074,-6.8643284,5.197051,-4.917396,-5.3589945,-6.445409,4.9164257,-6.239972,4.008151,-6.3890963,4.901539,-5.0769143,-5.8785496,-5.088625,-5.8507886,-5.125968,-5.8576245,-5.250019,-6.004098
-5.115998,-5.865781,-6.8482275,5.1826,-4.9262075,-5.3778,-6.4413366,4.9205494,-6.2550874,4.0429106,-6.397567,4.890194,-5.0752954,-5.8651547,-5.0893273,-5.820142,-5.1169677,-5.837432,-5.2341833,-5.9690847
-5.10922,-5.8516803,-6.831501,5.16745,-4.9349084,-5.396484,-6.4380374,4.9244213,-6.269985,4.077368,-6.4065795,4.8793135,-5.07424,-5.85277,-5.0904207,-5.7914166,-5.1085887,-5.8186717,-5.218631,-5.935217
-5.10294,-5.8385344,-6.8142357,5.151684,-4.9435005,-5.41504,-6.435503,4.928028,-6.284665,4.1115103,-6.4160624,4.8689413,-5.0737333,-5.8414335,-5.0918803,-5.7647166,-5.100852,-5.801402,-5.2034287,-5.902638
-5.0971637,-5.826369,-6.7965164,5.1353865,-4.951983,-5.4334626,-6.4337177,4.9313593,-6.299124,4.1453238,-6.4259434,4.8591204,-5.073754,-5.831174,-5.093682,-5.74013,-5.093776,-5.785674,-5.1886363,-5.871479
-5.091899,-5.815202,-6.7784276,5.118635,-4.9603567,-5.451746,-6.432665,4.9344053,-6.31336,4.1787987,-6.4361506,4.849884,-5.074281,-5.822016,-5.095799,-5.7177286,-5.0873756,-5.7715244,-5.174313,-5.841861
-5.0871477,-5.80505,-6.76005,5.101513,-4.968621,-5.469884,-6.4323225,4.9371595,-6.3273706,4.2119226,-6.4466143,4.8412666,-5.0752935,-5.8139734,-5.0982037,-5.697571,-5.081659,-5.7589817,-5.160513,-5.8138914
-5.082911,-5.795922,-6.7414637,5.084096,-4.976775,-5.487871,-6.4326687,4.9396152,-6.3411527,4.244684,-6.457264,4.833294,-5.0767674,-5.8070555,-5.1008725,-5.6796975,-5.0766344,-5.748063,-5.147283,-5.7876644
-5.079186,-5.7878237,-6.722748,5.0664635,-4.9848175,-5.505703,-6.4336743,4.9417715,-6.3547034,4.27707,-6.468034,4.825987,-5.0786757,-5.8012643,-5.103777,-5.6641364,-5.0723014,-5.738777,-5.13467,-5.7632627
-5.0759716,-5.780756,-6.7039766,5.048689,-4.9927487,-5.5233727,-6.4353094,4.9436264,-6.368022,4.3090706,-6.478856,4.8193645,-5.080993,-5.7965946,-5.106891,-5.6509,-5.0686607,-5.73112,-5.1227136,-5.7407584
-5.0732627,-5.7747164,-6.685226,5.0308456,-5.00057,-5.5408754,-6.4375434,4.945178,-6.3811054,4.3406763,-6.489667,4.813444,-5.0836887,-5.7930355,-5.110188,-5.639988,-5.065709,-5.725082,-5.11145,-5.720208
-5.071055,-5.769696,-6.666567,5.0130053,-5.0082784,-5.5582066,-6.4403405,4.946431,-6.3939524,4.371876,-6.5004053,4.8082323,-5.0867357,-5.7905693,-5.1136403,-5.631384,-5.063437,-5.720641,-5.100913,-5.7016573
-5.0693398,-5.7656846,-6.6480684,4.9952374,-5.0158734,-5.5753603,-6.4436674,4.9473867,-6.40656,4.4026585,-6.5110116,4.803734,-5.090104,-5.7891736,-5.117223,-5.625061,-5.0618334,-5.717769,-5.0911283,-5.6851397


==> iterates_APG0_kNN.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9
5.225683,-1.6968141,2.8449106,2.0070324,7.6688747,-2.6685243,6.5506363,6.9028835,7.1504,2.395832,7.649229,4.223919,7.2095757,-1.6722641,6.9157753,0.47081852,5.6089973,-0.5552931,2.026165,-0.12714672
4.54714,-1.8192043,2.1673346,1.9803543,6.9414673,-2.7714806,5.8113127,6.824335,6.3950253,2.3780375,6.8879337,4.198949,6.491354,-1.7951455,6.202633,0.36117077,4.9227877,-0.7005148,1.4033432,-0.23927498
3.694827,-1.9729381,1.3162365,1.9468431,6.027775,-2.9008036,4.882653,6.725669,5.446206,2.3556852,5.931678,4.1675844,5.589203,-1.9494963,5.30686,0.22344303,4.0608444,-0.882926,0.6210203,-0.38011837
2.6843958,-2.155192,0.30724525,1.907115,4.94458,-3.0541167,3.7817154,6.6087008,4.3213644,2.3291874,4.7980204,4.1304016,4.5196867,-2.1324806,4.2449083,0.06016445,3.0389996,-1.0991764,-0.30643272,-0.54709053
1.5308685,-2.363256,-0.8446369,1.8617611,3.707984,-3.2291427,2.5248623,6.4751663,3.0372238,2.2989368,3.5038147,4.0879526,3.298707,-2.3413796,3.0325632,-0.12623596,1.8724394,-1.3460522,-1.0308552,-0.6775112
0.2494154,-2.5943947,-1.2434072,1.8973856,2.3342495,-3.4235792,1.1286259,6.3268223,1.610673,2.2653313,2.066082,4.0407963,1.9423218,-2.5734453,1.685771,-0.33330822,0.5765085,-1.6203074,-1.2610111,-0.7640095
-1.1444206,-2.8458042,-1.5417733,1.9493542,0.8400402,-3.6350675,-0.39006042,6.165471,0.059013367,2.228778,0.5022621,3.9895048,0.4669819,-2.8258634,0.22086525,-0.5585413,-0.8330736,-1.9186144,-1.4122696,-0.84774685
-1.7048945,-3.0238223,-1.7816358,2.0126476,-0.75757027,-3.8611913,-2.0138416,5.9929533,-1.6000218,2.1896954,-1.1697779,3.9346638,-1.1104527,-3.095749,-1.3454142,-0.7993612,-1.4103851,-2.1467752,-1.51687,-0.9318733
-2.0883718,-3.1911955,-1.9845243,2.084219,-1.4943662,-4.0070386,-2.7782173,5.903597,-2.4015498,2.2409582,-1.9850097,3.9693184,-1.8259878,-3.2877135,-2.0491934,-0.9606943,-1.8116064,-2.3669891,-1.591672,-1.0177841
-2.349012,-3.3518534,-2.1623254,2.161952,-2.0243492,-4.135695,-3.3369007,5.833727,-2.9988947,2.31742,-2.5966153,4.0284996,-2.333847,-3.4643617,-2.5448174,-1.1054678,-2.0907116,-2.5826364,-1.6462607,-1.1060286
-2.520268,-3.5077047,-2.3219385,2.2442198,-2.4038897,-4.251892,-3.745973,5.778021,-3.4477491,2.4122896,-3.0601444,4.105585,-2.690621,-3.6299415,-2.8890018,-1.2382479,-2.2809672,-2.7950702,-1.6864567,-1.1967182
-2.6240916,-3.6595426,-2.4675026,2.329667,-2.6696968,-4.3584466,-4.0418577,5.733076,-3.7841516,2.5207014,-3.4114914,4.1958866,-2.9332395,-3.7867913,-3.1188002,-1.361692,-2.4041433,-3.0045362,-1.7159886,-1.2897167
-2.6756825,-3.807528,-2.6015506,2.4171162,-2.8469396,-4.457063,-4.249445,5.6966105,-4.0326114,2.6389437,-3.6750288,4.2958574,-3.087091,-3.9361463,-3.259718,-1.4773469,-2.4752564,-3.2106576,-1.7373567,-1.3847404
-2.6860795,-3.9514527,-2.725647,2.5055094,-2.953702,-4.5487757,-4.386543,5.6670322,-4.2105703,2.7640314,-3.868062,4.4026794,-3.1704674,-4.0785847,-3.330164,-1.5860934,-2.5051708,-3.412703,-1.7523069,-1.4814157
-2.6636534,-4.0909,-2.8407574,2.5938845,-3.003531,-4.6342053,-4.4664373,5.6431847,-4.330962,2.8934708,-4.003394,4.514017,-3.1971188,-4.214288,-3.3440013,-1.6884046,-2.5020885,-3.6097531,-1.7621036,-1.5793171
-2.6150002,-4.225341,-2.947472,2.6813622,-3.0069785,-4.7137156,-4.4994316,5.624193,-4.4037547,3.0251226,-4.090868,4.627878,-3.1777897,-4.3432035,-3.3120775,-1.7845054,-2.4724445,-3.8008032,-1.7676907,-1.6779819
-2.5454879,-4.3542037,-3.0461507,2.7671309,-2.9725423,-4.7875113,-4.4937916,5.609374,-4.4369006,3.157113,-4.138322,4.742532,-3.1211572,-4.4651494,-3.2431712,-1.8744707,-2.4214582,-3.9848337,-1.7697964,-1.7769346
-2.459608,-4.476913,-3.137011,2.850461,-2.9072757,-4.855706,-4.456353,5.598176,-4.436945,3.287795,-4.1521945,4.8564587,-3.03444,-4.5798755,-3.1445918,-1.9582901,-2.3534832,-4.1608586,-1.769001,-1.8756914
-2.3611999,-4.592922,-3.2201953,2.930688,-2.8171706,-4.9183607,-4.392915,5.5901375,-4.409424,3.4157114,-4.1379237,4.968318,-2.9237814,-4.6871176,-3.0225663,-2.0359173,-2.272231,-4.3279567,-1.7657747,-1.9737701
-2.2535973,-4.701737,-3.2958083,3.007224,-2.7074208,-4.9755144,-4.308493,5.584861,-4.359119,3.5395737,-4.100205,5.076929,-2.794507,-4.786625,-2.8824959,-2.1072936,-2.1809254,-4.485299,-1.7605085,-2.0707011
-2.139729,-4.802927,-3.3639464,3.0795603,-2.5825882,-5.027206,-4.2074995,5.581998,-4.290239,3.6582594,-4.043169,5.181259,-2.6512966,-4.878181,-2.7291236,-2.1723733,-2.082396,-4.632164,-1.7535372,-2.1660247
-2.0221825,-4.896141,-3.4247174,3.1472569,-2.4467206,-5.0734887,-4.093855,5.581232,-4.2065287,3.7707987,-3.9705,5.2804184,-2.4982972,-4.961623,-2.5666528,-2.2311335,-1.9791479,-4.7679553,-1.7451501,-2.259303
-1.9032502,-4.981109,-3.4782538,3.2099571,-2.3034334,-5.114434,-3.971068,5.582279,-4.1113577,3.8763733,-3.8855147,5.373646,-2.3392048,-5.0368495,-2.3988228,-2.2835908,-1.8734064,-4.892203,-1.7356,-2.3501225
-1.7849588,-5.0576515,-3.5247226,3.267376,-2.1559572,-5.1501417,-3.8422904,5.5848722,-4.0077677,3.9743052,-3.7912145,5.4603186,-2.1773129,-5.1038246,-2.2289596,-2.3297987,-1.7671456,-5.0045714,-1.7251148,-2.4380932
-1.6690917,-5.1256766,-3.5643258,3.3193092,-2.007175,-5.1807423,-3.710349,5.588768,-3.898511,4.064066,-3.6903238,5.539937,-2.0155473,-5.1625857,-2.0600147,-2.3698554,-1.6621127,-5.104862,-1.7138972,-2.5228548
-1.5572014,-5.1851826,-3.5973086,3.3656244,-1.8596501,-5.2063994,-3.577774,5.593734,-3.7860742,4.145257,-3.5853128,5.6121244,-1.8564963,-5.2132416,-1.8945909,-2.4039083,-1.5598407,-5.193012,-1.7021308,-2.6040797
-1.4506254,-5.2362556,-3.6239548,3.4062614,-1.7156405,-5.227308,-3.446815,5.599555,-3.6726923,4.217615,-3.4784164,5.6766253,-1.7024274,-5.2559714,-1.7349582,-2.432145,-1.4616599,-5.2690887,-1.6899838,-2.6814728
-1.3504944,-5.279066,-3.6445866,3.4412327,-1.5771155,-5.2436943,-3.3194537,5.6060333,-3.5603666,4.281006,-3.3716383,5.7332945,-1.5552983,-5.291023,-1.5830708,-2.4548001,-1.3687091,-5.333286,-1.6776094,-2.7547736
-1.2577372,-5.3138623,-3.6595635,3.4706135,-1.4457645,-5.255814,-3.197414,5.6129827,-3.4508634,4.335416,-3.2667627,5.782098,-1.4167728,-5.318707,-1.4405775,-2.4721465,-1.2819395,-5.3859167,-1.6651464,-2.8237581
-1.1730928,-5.340967,-3.6692758,3.494543,-1.3230076,-5.2639465,-3.082168,5.620228,-3.3457284,4.3809414,-3.1653614,5.823103,-1.2882304,-5.3393936,-1.3088341,-2.4844956,-1.2021236,-5.4274073,-1.6527214,-2.8882394
-1.0971174,-5.3607693,-3.6741414,3.5132122,-1.2100039,-5.2683964,-2.974946,5.627615,-3.246285,4.4177885,-3.0687933,5.856469,-1.1707735,-5.353505,-1.1889153,-2.4921908,-1.1298647,-5.4582806,-1.6404505,-2.9480677
-1.0301905,-5.373717,-3.674602,3.5268707,-1.1076622,-5.269486,-2.8767424,5.6349974,-3.1536489,4.446254,-2.9782147,5.8824453,-1.0652447,-5.3615093,-1.0816231,-2.4956021,-1.0655975,-5.4791517,-1.628439,-3.003129
-0.97253036,-5.380308,-3.6711159,3.5358076,-1.0166483,-5.2675514,-2.7883253,5.642247,-3.0687232,4.466731,-2.8945813,5.9013586,-0.9722309,-5.3639116,-0.987504,-2.4951243,-1.0096045,-5.4907136,-1.6167789,-3.0533476
-0.9241991,-5.3810835,-3.664153,3.5403528,-0.9374027,-5.2629395,-2.710246,5.649249,-2.9922132,4.47968,-2.818653,5.9136057,-0.8920851,-5.36125,-0.9068613,-2.4911675,-0.9620228,-5.4937243,-1.6055555,-3.0986857
-0.88511276,-5.3766174,-3.6541886,3.5408678,-0.8701458,-5.2560034,-2.6428528,5.655904,-2.9246325,4.485631,-2.7510042,5.9196415,-0.82493496,-5.354082,-0.8397703,-2.4841547,-0.92284775,-5.4889946,-1.594841,-3.1391387
-0.8550606,-5.367508,-3.641698,3.5377455,-0.81489944,-5.247097,-2.5862947,5.6621265,-2.8663087,4.4851704,-2.692031,5.9199705,-0.77069855,-5.342984,-0.78609276,-2.474513,-0.89195156,-5.477374,-1.5847001,-3.174737
-0.8337097,-5.354368,-3.627151,3.531392,-0.7714987,-5.236572,-2.5405464,5.6678467,-2.8174,4.4789276,-2.6419573,5.9151382,-0.72910595,-5.328535,-0.74550056,-2.4626698,-0.86909103,-5.4597387,-1.5751872,-3.205545
-0.82062244,-5.33782,-3.6110067,3.5222292,-0.7396059,-5.224772,-2.5054126,5.673007,-2.7778993,4.467561,-2.6008477,5.9057245,-0.6997118,-5.3113155,-0.71748924,-2.449051,-0.8539181,-5.4369802,-1.5663481,-3.2316594
-0.8152704,-5.3184805,-3.593708,3.510685,-0.7187338,-5.212032,-2.4805465,5.6775665,-2.7476544,4.4517555,-2.5686188,5.8923264,-0.68192005,-5.2918963,-0.7013998,-2.4340677,-0.8459959,-5.409989,-1.5582175,-3.2532053
-0.8170452,-5.2969594,-3.5756774,3.4971895,-0.7082615,-5.1986694,-2.465469,5.6814976,-2.7263756,4.432207,-2.545052,5.875552,-0.6749973,-5.270834,-0.69644165,-2.4181204,-0.8448086,-5.3796444,-1.5508242,-3.2703366
-0.8252764,-5.273847,-3.5573115,3.4821625,-0.70745087,-5.1849866,-2.4595814,5.684781,-2.7136521,4.409608,-2.5298057,5.8560104,-0.6781006,-5.248663,-0.7017088,-2.401588,-0.84977436,-5.3468056,-1.5441856,-3.2832308
-0.83924675,-5.249711,-3.5389786,3.4660177,-0.71546936,-5.171265,-2.4621854,5.687417,-2.7089672,4.3846455,-2.5224304,5.8343077,-0.6902914,-5.22589,-0.71620655,-2.3848267,-0.8602629,-5.312299,-1.5383143,-3.292091
-0.8582001,-5.2250867,-3.5210161,3.449152,-0.7314043,-5.1577616,-2.4725003,5.68941,-2.7117147,4.3579845,-2.5223851,5.8110323,-0.71055984,-5.20299,-0.7388706,-2.3681674,-0.87560177,-5.276907,-1.5332131,-3.2971382
-0.8813629,-5.2004733,-3.503727,3.4319382,-0.7542896,-5.1447096,-2.4896803,5.6907787,-2.7212129,4.330267,-2.529049,5.786749,-0.7378435,-5.180399,-0.7685852,-2.351913,-0.8950949,-5.2413645,-1.5288801,-3.2986155
-0.9079523,-5.17633,-3.4873781,3.4147282,-0.7831192,-5.132315,-2.5128322,5.6915493,-2.7367206,4.3020983,-2.5417366,5.761998,-0.7710476,-5.1585135,-0.8042097,-2.3363314,-0.91803265,-5.206347,-1.5253024,-3.2967772
-0.9371872,-5.15307,-3.4721985,3.3978424,-0.816864,-5.1207557,-2.5410328,5.6917553,-2.7574553,4.2740393,-2.5597177,5.737278,-0.8090658,-5.137686,-0.84459114,-2.3216605,-0.94370174,-5.1724668,-1.5224652,-3.291893
-0.96830654,-5.131059,-3.4583788,3.3815737,-0.85449505,-5.110182,-2.5733452,5.6914396,-2.7826052,4.2466135,-2.5822258,5.7130527,-0.8507948,-5.118221,-0.88858604,-2.3081007,-0.9713993,-5.140268,-1.5203433,-3.2842407
-1.0005741,-5.110612,-3.4460707,3.3661776,-0.8949938,-5.1007133,-2.608832,5.690647,-2.811347,4.2202816,-2.6084795,5.6897373,-0.89515495,-5.100377,-0.9350805,-2.2958198,-1.0004444,-5.1102242,-1.5189104,-3.274108
-1.0332909,-5.0919924,-3.4353895,3.3518782,-0.93737125,-5.0924435,-2.6465764,5.689434,-2.8428545,4.1954584,-2.6376896,5.6677027,-0.9411011,-5.0843644,-0.9830017,-2.2849498,-1.0301819,-5.0827336,-1.5181341,-3.261785
-1.0658035,-5.075412,-3.4264097,3.3388596,-0.98068047,-5.0854354,-2.6856923,5.687851,-2.8763204,4.172497,-2.669074,5.6472664,-0.9876423,-5.0703444,-1.0313311,-2.2755857,-1.0599966,-5.058119,-1.5179749,-3.2475653
-1.0975103,-5.0610294,-3.4191737,3.3272734,-1.0240297,-5.079726,-2.7253304,5.685961,-2.9109616,4.1516905,-2.7018728,5.6286936,-1.0338516,-5.0584316,-1.0791206,-2.2677922,-1.0893164,-5.0366282,-1.5183935,-3.2317395
-1.1278706,-5.0489545,-3.4136877,3.3172312,-1.0665922,-5.075327,-2.764699,5.68382,-2.9460301,4.133271,-2.735355,5.612197,-1.0788755,-5.048695,-1.1255054,-2.2616,-1.1176224,-5.0184355,-1.5193477,-3.2145987
-1.1564045,-5.0392447,-3.4099274,3.3088093,-1.1076155,-5.072225,-2.8030686,5.681489,-2.9808283,4.1174173,-2.7688327,5.5979395,-1.1219444,-5.041158,-1.1697044,-2.2570076,-1.1444492,-5.003643,-1.5207887,-3.196425
-1.1827021,-5.0319133,-3.407837,3.3020525,-1.14643,-5.070384,-2.8397803,5.6790247,-3.0147119,4.1042404,-2.8016706,5.586029,-1.1623783,-5.0358043,-1.2110357,-2.253986,-1.1693945,-4.9922857,-1.5226679,-3.177497
-1.2064209,-5.0269284,-3.4073367,3.2969656,-1.1824541,-5.069749,-2.8742518,5.676487,-3.0470972,4.0938005,-2.8332853,5.576522,-1.1995955,-5.0325785,-1.2489138,-2.25248,-1.1921167,-4.984332,-1.5249362,-3.1580806
-1.2272921,-5.0242195,-3.4083238,3.2935314,-1.2151957,-5.0702457,-2.9059834,5.6739254,-3.077474,4.0861025,-2.8631582,5.5694284,-1.2331133,-5.0313907,-1.2828608,-2.2524104,-1.2123384,-4.979693,-1.5275416,-3.1384315
-1.2451143,-5.023678,-3.4106731,3.2916975,-1.244257,-5.0717854,-2.9345608,5.6713915,-3.1053987,4.0811014,-2.890839,5.5647182,-1.2625475,-5.03212,-1.3125024,-2.253677,-1.2298479,-4.978223,-1.5304341,-3.1187916
-1.259758,-5.0251637,-3.4142466,3.2913876,-1.2693377,-5.0742664,-2.9596534,5.668934,-3.130506,4.078705,-2.9159508,5.562315,-1.2876186,-5.0346203,-1.3375683,-2.2561636,-1.2444983,-4.979732,-1.5335598,-3.0993886
-1.2711592,-5.0285087,-3.4188905,3.2925043,-1.2902274,-5.0775757,-2.9810166,5.6665926,-3.1525068,4.078783,-2.9381866,5.562107,-1.3081431,-5.0387216,-1.3578906,-2.259738,-1.2562037,-4.983986,-1.5368695,-3.080433
-1.2793169,-5.033523,-3.4244432,3.2949295,-1.3068085,-5.0815935,-2.9984913,5.6644077,-3.1711893,4.0811653,-2.9573112,5.5639496,-1.3240347,-5.044237,-1.3733993,-2.2642593,-1.2649384,-4.9907174,-1.5403137,-3.062118
-1.2842932,-5.039999,-3.430737,3.2985268,-1.3190498,-5.0861955,-3.012003,5.662408,-3.1864152,4.0856514,-2.9731665,5.567669,-1.3352957,-5.0509653,-1.3841181,-2.269575,-1.2707329,-4.99963,-1.5438437,-3.044621
-1.2862024,-5.0477133,-3.437601,3.303152,-1.327003,-5.0912538,-3.021554,5.6606207,-3.1981192,4.0920134,-2.9856606,5.5730686,-1.3420167,-5.0586953,-1.3901577,-2.2755303,-1.2736702,-5.0104065,-1.5474133,-3.0280972
-1.2852077,-5.0564365,-3.4448657,3.3086462,-1.3307953,-5.096641,-3.0272188,5.659068,-3.2063055,4.100008,-2.9947748,5.579934,-1.3443661,-5.067213,-1.3917074,-2.2819686,-1.27388,-5.0227175,-1.5509782,-3.012683
-1.281518,-5.0659337,-3.4523644,3.314848,-1.3306231,-5.1022315,-3.0291405,5.6577625,-3.2110457,4.109373,-3.0005512,5.5880413,-1.3425808,-5.076302,-1.38903,-2.288734,-1.2715378,-5.036225,-1.5544968,-2.9984965
-1.2753773,-5.0759726,-3.4599366,3.3215914,-1.3267446,-5.1079035,-3.0275207,5.6567163,-3.2124677,4.1198387,-3.0030923,5.597149,-1.3369613,-5.08575,-1.3824468,-2.2956748,-1.2668505,-5.0505915,-1.557931,-2.9856343
-1.2670603,-5.086323,-3.467432,3.3287106,-1.3194704,-5.113543,-3.022616,5.6559305,-3.2107563,4.131134,-3.0025535,5.6070185,-1.3278594,-5.095351,-1.372335,-2.3026447,-1.2600584,-5.0654826,-1.561244,-2.9741735
-1.2568645,-5.0967655,-3.474709,3.3360462,-1.3091545,-5.119042,-3.014729,5.655406,-3.206139,4.1429863,-2.9991398,5.6174116,-1.3156714,-5.1049094,-1.3591123,-2.309507,-1.2514267,-5.080577,-1.5644045,-2.964171
-1.2451057,-5.1070914,-3.4816399,3.343439,-1.2961864,-5.124302,-3.004198,5.655136,-3.1988888,4.1551332,-2.9930978,5.628092,-1.3008261,-5.1142416,-1.3432283,-2.3161345,-1.2412357,-5.0955687,-1.5673823,-2.955665
-1.2321091,-5.117107,-3.4881115,3.3507442,-1.280982,-5.129236,-2.9913917,5.6551104,-3.1893077,4.1673174,-2.9847035,5.638835,-1.2837753,-5.123181,-1.3251567,-2.322413,-1.2297802,-5.110174,-1.5701528,-2.948676
-1.2182016,-5.126636,-3.4940262,3.3578243,-1.2639742,-5.133768,-2.9766955,5.6553135,-3.1777258,4.179302,-2.974267,5.6494284,-1.264986,-5.1315775,-1.3053823,-2.3282418,-1.2173615,-5.124131,-1.5726943,-2.943204
-1.2037096,-5.135523,-3.4993024,3.3645554,-1.2456026,-5.137834,-2.9605122,5.6557274,-3.1644888,4.1908646,-2.9621134,5.6596746,-1.2449303,-5.1392994,-1.2843924,-2.3335357,-1.204278,-5.137208,-1.5749898,-2.9392338
-1.1889505,-5.1436334,-3.5038753,3.3708267,-1.2263069,-5.141383,-2.943246,5.656332,-3.149953,4.201804,-2.9485831,5.6693945,-1.2240715,-5.146238,-1.2626696,-2.338222,-1.1908255,-5.1492033,-1.5770235,-2.9367342
-1.1742296,-5.1508546,-3.5076976,3.376544,-1.2065191,-5.1443763,-2.9252987,5.6571035,-3.1344786,4.2119455,-2.9340224,5.6784296,-1.2028675,-5.1523037,-1.2406807,-2.3422475,-1.1772871,-5.1599455,-1.578784,-2.935658
-1.1598301,-5.1570992,-3.5107384,3.3816261,-1.1866531,-5.146788,-2.9070597,5.658018,-3.118425,4.221139,-2.918775,5.6866436,-1.1817493,-5.1574306,-1.2188711,-2.34557,-1.1639318,-5.1693006,-1.5802665,-2.9359436
-1.1460142,-5.162301,-3.5129857,3.386015,-1.1671019,-5.1486053,-2.8889027,5.65905,-3.102137,4.2292576,-2.9031787,5.693927,-1.1611271,-5.1615725,-1.1976547,-2.3481674,-1.1510115,-5.1771665,-1.5814652,-2.9375181
-1.1330194,-5.16642,-3.5144405,3.3896608,-1.1482286,-5.1498265,-2.8711767,5.6601715,-3.0859494,4.236207,-2.8875585,5.7001886,-1.1413727,-5.1647058,-1.177414,-2.350031,-1.138751,-5.1834755,-1.5823836,-2.9402971
-1.1210518,-5.169437,-3.51512,3.392537,-1.1303644,-5.150463,-2.8542037,5.661355,-3.070169,4.2419167,-2.8722205,5.705366,-1.1228237,-5.1668267,-1.1584864,-2.3511653,-1.1273537,-5.188194,-1.5830221,-2.944188
-1.1102867,-5.1713557,-3.5150552,3.3946314,-1.113801,-5.150535,-2.838272,5.6625757,-3.0550828,4.2463484,-2.8574486,5.70942,-1.1057739,-5.1679525,-1.1411686,-2.3515906,-1.116993,-5.1913195,-1.5833869,-2.9490895
-1.1008682,-5.1722,-3.5142884,3.3959455,-1.0987883,-5.150073,-2.8236346,5.663804,-3.040948,4.249486,-2.8435025,5.7123346,-1.0904722,-5.168116,-1.1257076,-2.3513389,-1.1078129,-5.192881,-1.5834894,-2.9548936
-1.0929041,-5.172015,-3.5128741,3.3964987,-1.0855341,-5.1491165,-2.8105054,5.665019,-3.0279865,4.251341,-2.830607,5.714115,-1.0771208,-5.1673684,-1.1123028,-2.350452,-1.0999279,-5.192936,-1.5833392,-2.961484
-1.0864687,-5.1708603,-3.5108771,3.3963232,-1.0741997,-5.147711,-2.799059,5.666198,-3.0163875,4.2519474,-2.8189569,5.7147903,-1.0658722,-5.1657753,-1.1011028,-2.3489828,-1.093421,-5.1915665,-1.5829511,-2.9687462
-1.081605,-5.1688123,-3.508368,3.395462,-1.0649014,-5.1459084,-2.7894258,5.6673164,-3.0063038,4.251363,-2.808713,5.714407,-1.0568314,-5.1634145,-1.092206,-2.3469925,-1.0883417,-5.188878,-1.5823407,-2.97656
-1.0783234,-5.1659603,-3.505424,3.3939695,-1.0577116,-5.1437664,-2.7816978,5.668358,-2.99785,4.2496634,-2.7999964,5.713031,-1.0500555,-5.160374,-1.085659,-2.3445492,-1.084713,-5.184996,-1.5815258,-2.984807
-1.076601,-5.162404,-3.5021272,3.3919077,-1.0526552,-5.1413455,-2.7759218,5.669306,-2.9911027,4.2469435,-2.7928977,5.710744,-1.0455532,-5.1567507,-1.0814648,-2.3417234,-1.0825262,-5.1800613,-1.5805268,-2.9933643
-1.0763884,-5.158251,-3.4985604,3.389349,-1.049717,-5.138708,-2.7721057,5.670148,-2.986103,4.243312,-2.7874675,5.7076397,-1.0432901,-5.1526475,-1.0795774,-2.338594,-1.081748,-5.174228,-1.5793624,-3.0021162
-1.0776081,-5.1536145,-3.4948092,3.3863707,-1.0488415,-5.1359177,-2.7702188,5.670871,-2.9828558,4.238888,-2.7837243,5.703823,-1.0431929,-5.1481695,-1.0799112,-2.3352375,-1.0823174,-5.167659,-1.5780563,-3.0109487
-1.0801601,-5.148612,-3.4909558,3.3830528,-1.0499353,-5.1330376,-2.770196,5.6714687,-2.9813313,4.233801,-2.7816505,5.6994076,-1.045146,-5.143426,-1.0823412,-2.3317313,-1.0841513,-5.1605206,-1.5766296,-3.019752
-1.0839243,-5.1433606,-3.4870815,3.3794804,-1.0528736,-5.1301284,-2.7719412,5.671935,-2.9814687,4.2281866,-2.7811985,5.6945105,-1.0490046,-5.1385226,-1.086709,-2.328154,-1.0871468,-5.152985,-1.5751052,-3.028419
-1.0887632,-5.1379766,-3.4832644,3.3757334,-1.0575018,-5.1272492,-2.7753248,5.672269,-2.983179,4.222183,-2.7822938,5.689254,-1.0545912,-5.1335654,-1.0928268,-2.3245773,-1.0911846,-5.14522,-1.5735064,-3.0368528
-1.0945253,-5.1325736,-3.479576,3.3718977,-1.0636415,-5.1244555,-2.7801971,5.672469,-2.9863462,4.215927,-2.7848325,5.6837597,-1.0617065,-5.1286545,-1.100483,-2.321074,-1.0961313,-5.137391,-1.5718551,-3.044962
-1.1010494,-5.127258,-3.4760833,3.3680515,-1.0710936,-5.121797,-2.786385,5.6725407,-2.9908314,4.2095566,-2.7886906,5.6781473,-1.0701323,-5.1238837,-1.1094484,-2.317707,-1.1018419,-5.129655,-1.5701733,-3.052662
-1.1081686,-5.1221304,-3.4728432,3.364274,-1.0796432,-5.1193194,-2.7936978,5.6724873,-2.996479,4.2032022,-2.793725,5.672536,-1.0796337,-5.1193404,-1.1194782,-2.314536,-1.1081648,-5.12216,-1.5684834,-3.0598783
-1.1157112,-5.1172814,-3.4699073,3.3606348,-1.0890665,-5.1170626,-2.8019352,5.6723166,-3.0031204,4.196988,-2.799777,5.667033,-1.0899706,-5.1151023,-1.1303205,-2.3116155,-1.1149445,-5.1150413,-1.5668054,-3.066545
-1.1235085,-5.112794,-3.467319,3.3571968,-1.0991335,-5.11506,-2.8108873,5.672036,-3.0105724,4.1910286,-2.806676,5.661743,-1.1008949,-5.111237,-1.1417208,-2.3089876,-1.1220236,-5.108419,-1.5651593,-3.0726047
-1.1313925,-5.108737,-3.4651108,3.3540182,-1.1096125,-5.1133375,-2.820341,5.6716585,-3.0186486,4.1854296,-2.8142414,5.65676,-1.1121626,-5.1078024,-1.1534271,-2.3066921,-1.1292496,-5.1024,-1.5635648,-3.078011
-1.139205,-5.1051693,-3.4633074,3.3511496,-1.1202774,-5.1119156,-2.8300858,5.671196,-3.0271573,4.1802835,-2.8222928,5.6521664,-1.1235352,-5.1048446,-1.1651917,-2.3047557,-1.1364698,-5.097071,-1.562037,-3.0827265
-1.1467934,-5.1021376,-3.4619236,3.348631,-1.130908,-5.110807,-2.8399148,5.670662,-3.0359101,4.1756687,-2.830647,5.648032,-1.1347837,-5.102398,-1.1767817,-2.3031979,-1.1435432,-5.0925045,-1.5605931,-3.086722
-1.1540213,-5.099674,-3.4609666,3.3464966,-1.1412973,-5.1100187,-2.8496299,5.6700716,-3.044723,4.171649,-2.8391232,5.644417,-1.1456909,-5.1004853,-1.1879749,-2.3020325,-1.1503382,-5.088752,-1.559247,-3.0899796
-1.1607628,-5.0978,-3.460435,3.3447685,-1.1512508,-5.10955,-2.8590446,5.6694365,-3.0534186,4.1682777,-2.8475485,5.641368,-1.1560583,-5.0991187,-1.1985722,-2.301262,-1.1567335,-5.0858474,-1.558011,-3.0924911
-1.1669083,-5.0965233,-3.4603176,3.34346,-1.160594,-5.1093946,-2.867989,5.6687746,-3.061831,4.1655874,-2.8557587,5.638916,-1.1657085,-5.098297,-1.2083912,-2.3008833,-1.1626225,-5.083807,-1.5568953,-3.0942569
-1.1723652,-5.09584,-3.4605966,3.342576,-1.1691713,-5.1095405,-2.8763084,5.6680984,-3.0698075,4.163599,-2.8636022,5.637081,-1.1744852,-5.098012,-1.2172785,-2.3008852,-1.1679144,-5.0826283,-1.5559087,-3.0952854


==> kNN10.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10,x11,y11,x12,y12,x13,y13,x14,y14,x15,y15,x16,y16,x17,y17,x18,y18,x19,y19,x20,y20,x21,y21,x22,y22,x23,y23,x24,y24
10.281681060791016,0.9337015151977539,3.987891435623169,-0.2910860776901245,8.04422664642334,-0.5643243789672852,7.986852645874023,4.298274517059326,5.84299898147583,0.8007513284683228,7.94542121887207,-3.741119384765625,5.936763286590576,-2.672128200531006,6.555560111999512,-1.4351541996002197,6.839550018310547,0.4513669013977051,5.091527462005615,0.4041808843612671,5.486245632171631,4.832309722900391,5.002601146697998,4.3610124588012695,5.156366348266602,1.189222812652588,6.163751125335693,-0.5617587566375732,7.146280288696289,-0.5762048959732056,4.933719635009766,-3.2853760719299316,4.707125663757324,1.377251148223877,8.18698501586914,1.914968729019165,7.57852029800415,1.9737615585327148,4.336114883422852,4.913939476013184,7.3688154220581055,0.9003564119338989,5.583707332611084,0.6967551112174988,7.203180313110352,-3.5960049629211426,5.288873672485352,2.0755438804626465,5.824522495269775,0.19861572980880737
-3.3599534034729004,0.9492630958557129,-3.2164249420166016,-2.9266395568847656,-2.6943039894104004,-4.544391632080078,-4.104264736175537,4.949070453643799,-3.4975523948669434,0.6524977684020996,-2.3731350898742676,-5.839570045471191,-2.6317644119262695,-5.264866828918457,-2.6317648887634277,-5.264866828918457,-3.497551918029785,0.6524977684020996,-3.497551918029785,0.6524977684020996,-4.153039455413818,5.075438976287842,-4.151045322418213,4.84122896194458,-3.9623055458068848,2.7329373359680176,-2.945692539215088,-4.4213547706604,-2.6943039894104004,-4.544392108917236,-2.6317644119262695,-5.264866828918457,-3.9623055458068848,2.732938289642334,-3.940669059753418,2.9075446128845215,-3.9406685829162598,2.9075446128845215,-4.153039455413818,5.075438022613525,-3.497551441192627,0.6524977684020996,-3.497551918029785,0.6524977684020996,-2.373135566711426,-5.839570045471191,-4.190374851226807,3.4330286979675293,-3.1505398750305176,-1.819543838500976

==> kNN24.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10,x11,y11,x12,y12,x13,y13,x14,y14,x15,y15,x16,y16,x17,y17,x18,y18,x19,y19,x20,y20,x21,y21,x22,y22,x23,y23,x24,y24
10.281681060791016,0.9337015151977539,3.987891435623169,-0.2910860776901245,8.04422664642334,-0.5643243789672852,7.986852645874023,4.298274517059326,5.84299898147583,0.8007513284683228,7.94542121887207,-3.741119384765625,5.936763286590576,-2.672128200531006,6.555560111999512,-1.4351541996002197,6.839550018310547,0.4513669013977051,5.091527462005615,0.4041808843612671,5.486245632171631,4.832309722900391,5.002601146697998,4.3610124588012695,5.156366348266602,1.189222812652588,6.163751125335693,-0.5617587566375732,7.146280288696289,-0.5762048959732056,4.933719635009766,-3.2853760719299316,4.707125663757324,1.377251148223877,8.18698501586914,1.914968729019165,7.57852029800415,1.9737615585327148,4.336114883422852,4.913939476013184,7.3688154220581055,0.9003564119338989,5.583707332611084,0.6967551112174988,7.203180313110352,-3.5960049629211426,5.288873672485352,2.0755438804626465,5.824522495269775,0.19861572980880737
-3.770172595977783,1.1329607963562012,-3.597609043121338,-3.36551570892334,-3.210439682006836,-4.688720703125,-4.506630897521973,4.7829413414001465,-4.039213180541992,1.4633898735046387,-3.0479612350463867,-5.716741561889648,-3.103665351867676,-5.6056928634643555,-3.2349839210510254,-5.456191062927246,-3.779026508331299,-0.1274580955505371,-3.779026508331299,-0.1274566650390625,-4.548153877258301,4.833906650543213,-4.548153400421143,4.833906650543213,-4.2866129875183105,3.4915080070495605,-3.3598785400390625,-4.34788703918457,-3.264202117919922,-4.4677042961120605,-3.103665828704834,-5.6056928634643555,-4.386995315551758,3.8690438270568848,-4.25897741317749,4.030918598175049,-4.388981819152832,4.3353447914123535,-4.548153400421143,4.833907604217529,-3.9062037467956543,1.618781566619873,-4.039212226867676,1.4633917808532715,-3.0479612350463867,-5.716741561889648,-4.388981819152832,4.33534574508667,-3.749319553375244,-1.606809616088867

==> kNN3.csv <==
x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10,x11,y11,x12,y12,x13,y13,x14,y14,x15,y15,x16,y16,x17,y17,x18,y18,x19,y19,x20,y20,x21,y21,x22,y22,x23,y23,x24,y24
10.281681060791016,0.9337015151977539,3.987891435623169,-0.2910860776901245,8.04422664642334,-0.5643243789672852,7.986852645874023,4.298274517059326,5.84299898147583,0.8007513284683228,7.94542121887207,-3.741119384765625,5.936763286590576,-2.672128200531006,6.555560111999512,-1.4351541996002197,6.839550018310547,0.4513669013977051,5.091527462005615,0.4041808843612671,5.486245632171631,4.832309722900391,5.002601146697998,4.3610124588012695,5.156366348266602,1.189222812652588,6.163751125335693,-0.5617587566375732,7.146280288696289,-0.5762048959732056,4.933719635009766,-3.2853760719299316,4.707125663757324,1.377251148223877,8.18698501586914,1.914968729019165,7.57852029800415,1.9737615585327148,4.336114883422852,4.913939476013184,7.3688154220581055,0.9003564119338989,5.583707332611084,0.6967551112174988,7.203180313110352,-3.5960049629211426,5.288873672485352,2.0755438804626465,5.824522495269775,0.19861572980880737
-3.259953260421753,3.949263095855713,-2.616424798965454,-4.126639366149902,-2.2943038940429688,-4.544391632080078,-3.7042646408081055,4.949070453643799,-3.0975522994995117,0.1524977684020996,-1.9731351137161255,-5.839570045471191,-2.231764316558838,-5.264866828918457,-2.231764793395996,-5.264866828918457,-3.0975518226623535,0.1524977684020996,-3.0975518226623535,0.1524977684020996,-3.7530393600463867,5.075438976287842,-3.7510452270507812,4.84122896194458,-3.562305450439453,4.732937335968018,-2.5456924438476562,-4.4213547706604,-2.2943038940429688,-4.544392108917236,-2.231764316558838,-5.264866828918457,-3.562305450439453,4.732938289642334,-3.5406689643859863,4.207544326782227,-3.540668487548828,4.207544326782227,-3.7530393600463867,5.075438022613525,-3.0975513458251953,3.6524977684020996,-3.0975518226623535,0.1524977684020996,-1.9731355905532837,-5.839570045471191,-3.790374755859375,4.433028697967529,-2.750539779663086,-4.319543838500977

==> kNNclass0.csv <==
x,y
-4.706009864807129,5.216270446777344
-4.920225143432617,5.4521307945251465
-6.936126708984375,-7.84724235534668
-5.762955665588379,-5.353141784667969
-3.1423633098602295,-6.853822231292725
-5.731163024902344,-4.778903007507324
-4.945158958435059,3.875676155090332
-6.395262241363525,6.376258850097656
-2.427863359451294,-6.753708362579346
-5.930724620819092,-7.237000465393066
-6.351715564727783,2.9733924865722656
-6.719041347503662,5.409010410308838
-7.514395713806152,-4.942660331726074
-3.4242467880249023,-5.578630447387695
-4.540728569030762,4.361779689788818
-8.475547790527344,5.10889196395874
-7.307928562164307,6.649411678314209
-7.528345108032227,6.042829990386963
-7.562483787536621,-5.475224494934082
-7.183489799499512,-6.5445356369018555
-4.858962059020996,-5.562131404876709
-3.8905391693115234,-5.974379062652588
-6.301145076751709,4.485164642333984
-6.123969078063965,6.190437316894531
-9.571929931640625,5.58299446105957
-5.463205337524414,-5.085811614990234
-3.852008581161499,-4.640729904174805
-2.0682449340820312,-5.140679359436035
-3.982835531234741,-5.633131980895996
-4.651115894317627,-4.483059883117676
-3.419358253479004,-6.636817932128906
-5.441287994384766,-5.337462425231934
-2.7629783153533936,-6.628953456878662
-6.212130546569824,-7.497269630432129
-7.889504432678223,5.376189708709717
-4.916588306427002,-5.608391284942627
-4.960906982421875,-6.523571014404297
-8.813011169433594,-6.730537414550781
-5.255027770996094,-7.358860969543457
-8.889299392700195,4.665615558624268
-4.724050998687744,-5.986746311187744
-3.982661008834839,-7.014244556427002
-7.9193572998046875,-6.860776901245117
-5.4197306632995605,-4.888363838195801
-8.218780517578125,-6.900163173675537
-4.7874555587768555,5.210860729217529
-6.061160087585449,6.178824424743652
-6.682323455810547,4.510897159576416
-4.225930213928223,-5.12054967880249
-4.423884391784668,6.8692145347595215
-6.087162017822266,5.771310329437256
-6.6364054679870605,5.753175735473633
-4.455957889556885,-5.285116672515869
-9.452961921691895,4.271151065826416
-8.400026321411133,3.6890296936035156
-6.681452751159668,5.441454887390137
-4.2794694900512695,-6.203427791595459
-3.9854331016540527,-5.628689289093018
-6.767724990844727,-6.614274978637695
-5.541570663452148,4.92296028137207
-4.953524589538574,-4.978997230529785
-6.676455974578857,-5.778794288635254
-3.8061540126800537,-5.232553005218506
-5.152312278747559,-6.939350128173828
-6.218006134033203,-8.785390853881836
-4.551026344299316,-6.2195820808410645
-6.0768585205078125,-6.540897369384766
-5.789779186248779,-6.539322376251221
-5.417272567749023,-4.058362007141113
-7.152057647705078,5.332327842712402
-2.8156704902648926,6.508810043334961
-4.47553014755249,-5.074324131011963
-6.170198917388916,7.219500541687012
-7.730186462402344,6.181522369384766
-6.197087287902832,6.708005428314209
-7.174966335296631,3.8328254222869873
-4.431730270385742,5.1315531730651855
-5.602370262145996,-5.504449844360352
-9.361662864685059,4.405876159667969
-7.447951793670654,4.685932636260986
-3.5602774620056152,-5.513474941253662
-6.212915420532227,5.671494007110596
-6.9784722328186035,4.051815032958984
-7.511064052581787,5.301260471343994
-6.607910633087158,4.873180389404297
-5.698598384857178,-6.4409565925598145
-7.3963518142700195,5.05803108215332
-4.2965545654296875,6.0302042961120605
-4.933483123779297,-7.67857027053833
-4.926930904388428,-4.250370979309082
-7.438035488128662,4.7823309898376465
-8.296274185180664,-6.185117244720459
-6.290463447570801,-5.367578983306885
-7.700540065765381,4.745343208312988
-7.101535797119141,4.938228130340576
-8.516322135925293,3.6853537559509277
-5.744102478027344,3.417178153991699
-4.511142730712891,-7.9073944091796875
-6.907705783843994,5.209897518157959
-6.318855285644531,5.28176212310791
-7.20493221282959,4.478107452392578
-4.884859085083008,1.9434814453125
-5.169755458831787,-7.370622634887695
-7.321731090545654,-7.289011478424072
-5.974002361297607,-5.5373735427856445
-6.096348285675049,6.879245281219482
-6.556077003479004,5.117849349975586
-7.357795238494873,5.650667190551758
-7.354984283447266,-7.549116611480713
-3.6196115016937256,-4.952902317047119
-3.596497058868408,4.277294158935547
-5.215123176574707,4.383586883544922
-6.629532337188721,4.481138229370117
-7.379757881164551,4.982310771942139
-2.704322099685669,-7.242083549499512
-6.191495418548584,-6.585775852203369
-5.65903377532959,5.888252258300781
-3.7314586639404297,-4.656272888183594
-5.928763389587402,5.442943096160889
-5.98658561706543,5.971778869628906
-3.553403377532959,-7.494180679321289
-8.341680526733398,7.149717807769775
-8.894888877868652,4.423548698425293
-7.995086669921875,5.7035980224609375
-6.312631130218506,7.086919784545898
-0.9709062576293945,-7.463943958282471
-5.718203544616699,-5.16450834274292
-9.014479637145996,4.365527629852295
-6.120501518249512,-4.101459980010986
-7.233222007751465,5.820450782775879
-5.491180896759033,-8.471370697021484
-5.76305627822876,-5.169938564300537
-2.2382304668426514,-6.105712890625
-1.8746485710144043,-4.053912162780762
-6.2644219398498535,4.499764442443848
-5.291073799133301,5.01361608505249
-6.590628623962402,-5.98061990737915
-4.538313865661621,5.433324337005615
-5.34152889251709,4.74112606048584
-7.817801475524902,-5.990017414093018
-5.966188907623291,5.829917907714844
-5.085317134857178,7.230849266052246
-5.043715953826904,-6.924479961395264
-7.514427185058594,6.500725269317627
-6.836234092712402,3.764141321182251
-7.863314151763916,5.496632099151611
-6.063434600830078,3.372126579284668
-4.198819637298584,-6.549049377441406
-7.062430381774902,4.044105529785156
-8.478936195373535,6.581727981567383
-6.5172576904296875,-6.945284843444824
-4.848210334777832,-7.070858001708984
-6.260348320007324,-6.404287338256836
-5.886706352233887,-7.68691349029541
-7.351256847381592,4.512755870819092
-4.188406944274902,-7.662158489227295
-4.6078362464904785,-5.059067249298096
-5.41226863861084,4.457694053649902
-6.288864612579346,-5.044946193695068
-5.006726264953613,-4.502809524536133
-2.4687609672546387,-6.848785400390625
-4.831597328186035,-4.210555553436279
-6.648400783538818,-6.15673828125
-5.684271812438965,-6.316049575805664
-4.755298137664795,-6.710936546325684
-5.786755084991455,4.677000045776367
-9.613119125366211,8.021352767944336
-4.770537853240967,-6.212817668914795
-5.4077067375183105,-4.754724025726318
-5.198806285858154,-6.70228385925293
-3.3136143684387207,-6.798648357391357
-9.02858829498291,4.312841415405273
-4.71615743637085,-3.9150197505950928
-10.39970874786377,3.5460686683654785
-6.4104156494140625,4.731020450592041
-5.86210298538208,4.760799884796143
-5.5607099533081055,-5.027114391326904
-4.380917549133301,-6.5456061363220215
-5.513164520263672,5.603699684143066
-7.038084983825684,7.485834121704102
-5.377201557159424,-4.688080310821533
-7.062944412231445,3.5992491245269775
-5.441867828369141,6.731950283050537
-4.533332824707031,5.024933338165283
-4.83958101272583,-3.7678871154785156
-6.773062229156494,5.381213188171387
-2.953810930252075,-6.69816780090332
-3.575131893157959,-7.369243621826172
-4.683806419372559,-5.739603519439697
-5.88383674621582,5.568739414215088
-8.1290864944458,6.3751749992370605
-4.254502296447754,4.030287265777588
-7.050679683685303,-6.121025085449219
-5.531518936157227,-5.567478179931641
-5.227078914642334,-7.918345928192139
-5.427685737609863,-5.77747106552124
-5.579004287719727,-4.598965644836426
-6.4340715408325195,-5.778485298156738
-8.39097785949707,3.1504807472229004
-7.406892776489258,4.166683673858643
-5.905124664306641,-5.569230079650879
-8.804125785827637,5.791095733642578
-6.155804634094238,-6.208059310913086
-6.420571804046631,6.369391441345215
-4.77344274520874,-7.546215057373047
-3.4915857315063477,-4.377473831176758
-6.383486270904541,3.948279857635498
-6.159979820251465,4.1126298904418945
-7.084288120269775,5.925375461578369
-3.981126070022583,-6.278395175933838
-5.535585403442383,-3.636122465133667
-5.165744304656982,-5.636857986450195
-6.39199686050415,5.830101490020752
-6.2843146324157715,5.717215538024902
-9.292747497558594,7.344326019287109
-4.727537631988525,4.241545677185059
-5.47658634185791,4.423598766326904
-5.943691730499268,-5.565831661224365
-4.835652828216553,3.529029130935669
-8.823857307434082,5.617254257202148
-3.7153890132904053,6.653559684753418
-7.451196670532227,5.126114368438721
-7.986496448516846,5.536372184753418
-7.416740417480469,4.359496593475342
-7.158181190490723,-6.792454719543457
-7.466373443603516,4.787968158721924
-5.218031883239746,4.779667854309082
-7.411234378814697,6.995153427124023
-6.306797504425049,5.39713191986084
-6.477807998657227,3.0658509731292725
-4.329346656799316,5.021878719329834
-2.767287015914917,-7.144000053405762
-6.760787487030029,4.179528713226318
-5.993013858795166,5.282891273498535
-3.8350439071655273,-6.045229911804199
-6.840742588043213,4.712928295135498
-6.025824546813965,-5.291835308074951
-7.789833068847656,5.1552653312683105
-7.341682434082031,4.297147750854492
-5.72499418258667,-6.403188228607178
-5.81627893447876,5.217212200164795
-5.8222784996032715,6.937047004699707
-9.749176025390625,4.5703630447387695
-3.462275505065918,-6.5603156089782715
-3.230891227722168,-5.329824924468994
-2.83225417137146,-5.182254314422607
-6.490352630615234,4.852532863616943
-5.8863630294799805,4.500410556793213
-4.227995872497559,-6.970590114593506
-7.234898567199707,-6.557328701019287
-6.373800754547119,4.548129558563232
-5.17730712890625,-5.105884552001953
-6.392157554626465,4.765392780303955
-6.815038204193115,3.955275535583496
-4.703543663024902,-7.700448989868164
-8.224604606628418,5.089289665222168
-4.093053340911865,-5.598388671875
-9.209815979003906,-8.186635971069336
-5.5002946853637695,6.345766067504883
-7.564638137817383,-6.615592002868652
-4.931313991546631,-5.303095817565918
-4.3154072761535645,-6.865365028381348
-5.494546890258789,-7.755022048950195
-6.535621166229248,3.403899669647217
-6.135054111480713,-5.694706439971924
-7.112227916717529,4.412271499633789
-7.984576225280762,5.651370048522949
-7.754134178161621,4.142116069793701
-4.937743663787842,-6.638844966888428
-6.248098373413086,3.7064075469970703
-8.196917533874512,5.653738975524902
-5.073096752166748,-3.5627591609954834
-6.294424057006836,6.395325660705566
-4.848177909851074,-5.7706804275512695
-2.047332525253296,-5.264080047607422
-7.253652572631836,-5.520940780639648
-9.511323928833008,7.304922103881836
-6.739161014556885,4.965111255645752
-6.409994125366211,5.595634460449219
-5.255672454833984,5.571472644805908
-6.067417144775391,5.77998685836792
-4.289982318878174,3.067065954208374
-5.69523286819458,4.561835765838623
-6.497739791870117,4.703624725341797
-5.005512237548828,-7.55971622467041
-6.65013313293457,4.866052150726318
-4.592458248138428,-6.56343412399292
-6.5046491622924805,-6.290316581726074
-3.276496171951294,-5.702032566070557
-4.224899768829346,-6.472704887390137
-7.78336238861084,6.42402458190918
-7.9414215087890625,5.443668365478516
-4.762040138244629,-4.900018692016602
-5.676549911499023,5.901854038238525
-5.538200378417969,-5.349691867828369
-2.4793691635131836,-3.1759467124938965
-4.226222038269043,-6.8668341636657715
-5.075904846191406,-5.023928642272949
-5.119929313659668,-5.8612213134765625
-4.54945707321167,-6.37569522857666
-5.682627201080322,2.992483139038086
-6.207523822784424,4.752021312713623
-5.974822521209717,3.8596110343933105
-5.832070827484131,-4.789681911468506
-2.9709091186523438,-5.8530073165893555
-4.942060947418213,-5.575721740722656
-6.834132194519043,-6.295455455780029
-3.8844635486602783,-6.932718276977539
-6.996024131774902,-6.668938636779785
-7.978546142578125,4.069930076599121
-3.9757204055786133,-5.1869964599609375
-8.078597068786621,5.220337390899658
-4.373461723327637,-6.277339935302734
-6.994801044464111,4.146029949188232
-4.447086334228516,3.444624900817871
-4.8170270919799805,-5.996632099151611
-6.457729339599609,-4.680408000946045
-4.49703311920166,4.857652187347412
-4.748241901397705,-4.9856133460998535
-5.8107757568359375,6.29650354385376
-6.668445587158203,6.4627838134765625
-5.269167900085449,4.636372089385986
-8.075119018554688,5.338506698608398
-3.8280386924743652,6.329128265380859
-6.178557395935059,5.87308931350708
-6.006978988647461,-5.830221652984619
-7.4398603439331055,-4.213778495788574
-4.046982288360596,2.795686960220337
-3.8828272819519043,-5.479605197906494
-4.069090843200684,-4.843364238739014

==> kNNclass1.csv <==
x,y
5.006319522857666,1.6426548957824707
7.264822483062744,3.9464950561523438
5.101172924041748,0.44566255807876587
9.24349594116211,5.292823791503906
6.8889265060424805,6.215645790100098
6.2860307693481445,0.7312194108963013
5.757101535797119,-5.787593841552734
7.64497184753418,1.1733883619308472
5.820319652557373,0.8103368282318115
7.342716693878174,2.6416068077087402
7.150853157043457,2.790543556213379
7.067315101623535,0.9413487911224365
5.837015628814697,2.142716407775879
4.405358791351318,6.999636650085449
4.728249549865723,-0.6267149448394775
7.954821586608887,-1.1695716381072998
6.9908599853515625,1.869760513305664
7.170464515686035,7.229510307312012
6.53576135635376,7.272703170776367
6.812320709228516,1.9043359756469727
5.035670757293701,1.2920200824737549
6.508784294128418,0.6023715734481812
5.703191757202148,-5.019853591918945
4.769725322723389,5.673524856567383
4.208708763122559,4.82239294052124
5.486545562744141,6.117672920227051
3.7752726078033447,3.924025535583496
6.50618839263916,2.496781826019287
6.261964321136475,-3.8483104705810547
7.258139610290527,-6.366727352142334
5.269487380981445,5.986809730529785
3.6671314239501953,2.1418216228485107
6.592791557312012,1.9752109050750732
7.305910587310791,3.462247371673584
7.587793350219727,2.69262433052063
4.580100059509277,1.1510690450668335
6.3491315841674805,-4.475429058074951
4.657144546508789,2.3160691261291504
2.5280637741088867,-0.4994558095932007
7.407535552978516,-5.105525016784668
5.931491374969482,-2.080573797225952
6.6829833984375,0.39005619287490845
6.482131481170654,-2.2899067401885986
5.7227654457092285,2.0851035118103027
7.8655290603637695,-0.8173104524612427
6.5511040687561035,-2.1965243816375732
6.111839771270752,0.2964927554130554
4.0489606857299805,-0.9305382966995239
6.695271015167236,1.990646243095398
6.978893280029297,5.689938545227051
6.181257247924805,0.3591001033782959
5.183083534240723,2.648277759552002
9.566542625427246,2.832216739654541
4.35634183883667,0.2580317258834839
6.388035297393799,5.0680251121521
6.564913749694824,0.36338967084884644
8.05228042602539,5.042775630950928
6.70950174331665,0.34082067012786865
8.39445686340332,2.92327880859375
4.421756744384766,4.005821228027344
4.323653221130371,1.450471043586731
6.896746635437012,5.126338005065918
6.37255334854126,-2.6016016006469727
5.231335163116455,4.956116676330566
5.374016284942627,-0.7292518615722656
7.735919952392578,1.1509151458740234
6.256261825561523,5.742183685302734
7.387208938598633,-2.583815097808838
7.4613728523254395,3.007746934890747
5.6967949867248535,2.4950692653656006
5.321462631225586,-0.1936417818069458
2.0940327644348145,-2.015563488006592
8.588171005249023,0.7343120574951172
7.003506660461426,8.386034965515137
8.211334228515625,-4.949003219604492
6.081991672515869,5.7526326179504395
6.033931732177734,1.4127483367919922
6.973994255065918,0.8325845003128052
7.268069267272949,-4.198082447052002
7.769658088684082,6.461595058441162
5.412901878356934,5.594346523284912
3.297072410583496,2.367415428161621
7.046401023864746,-1.0604102611541748
5.169544696807861,-6.915434837341309
3.903465509414673,4.943755626678467
7.991713523864746,0.7861392498016357
5.472227573394775,3.602445125579834
8.322545051574707,-2.0269229412078857
5.149522304534912,0.3933950662612915
3.591726303100586,-0.8479276895523071
8.003316879272461,1.0253329277038574
6.144528865814209,0.08064734935760498
7.96573543548584,3.0529987812042236
4.3037261962890625,0.4915620684623718
4.902547836303711,4.07778787612915
8.129020690917969,-1.1157255172729492
5.307790756225586,-2.3005082607269287
6.6672492027282715,2.100829601287842
5.749609470367432,5.87538480758667
5.7603302001953125,3.35041880607605
6.418342590332031,7.0315046310424805
6.856034755706787,-0.248335599899292
5.508782863616943,-1.01296067237854
6.2376203536987305,-0.7716261148452759
7.471940517425537,3.5147922039031982
4.715734481811523,-3.0966243743896484
7.902575969696045,1.2088927030563354
7.732234954833984,2.101212978363037
8.091314315795898,5.112985610961914
4.710708141326904,-4.989029884338379
7.030001640319824,-1.9440741539001465
4.036273956298828,2.1212639808654785
6.450229167938232,-1.4014925956726074
7.39404821395874,-0.21875977516174316
6.336414813995361,-3.0414724349975586
4.971884250640869,1.9521353244781494
7.060245990753174,-5.545068264007568
7.048247337341309,1.5012726783752441
5.987428188323975,-0.0723334550857544
6.394156455993652,2.4199843406677246
7.097367763519287,6.382571697235107
4.5874738693237305,4.339078903198242
5.667229175567627,-5.084413051605225
7.225131511688232,-4.8422040939331055
8.187225341796875,3.7222647666931152
5.114419937133789,-1.929305076599121
6.4908342361450195,-0.7853283882141113
6.629400253295898,-2.82382869720459
6.2319817543029785,2.0362277030944824
6.567528247833252,-2.032005786895752
8.446776390075684,0.18988686800003052
4.649226188659668,0.9122509956359863
7.627864360809326,-1.6926751136779785
4.962777614593506,0.897535502910614
5.710585117340088,-0.53631591796875
3.4496114253997803,2.3437509536743164
6.5153303146362305,6.178486347198486
6.388156890869141,4.371878623962402
5.609710693359375,-3.4244956970214844
5.7753472328186035,0.04012453556060791
7.922250747680664,2.426130771636963
5.652341842651367,0.7515777349472046
4.48213529586792,-6.265820503234863
6.858463764190674,7.251587390899658
5.547372341156006,3.102238178253174
2.291782855987549,-2.650280714035034
7.031723976135254,-0.23179090023040771
6.407233238220215,-0.7137050628662109
7.324864864349365,1.322314739227295
6.676859378814697,0.9009252190589905
6.331058502197266,-5.31081485748291
3.7081336975097656,4.953226089477539
7.570161819458008,-5.460155010223389
4.2199482917785645,3.0233314037323
4.690049648284912,2.935163974761963
5.30187463760376,0.76408851146698
5.469936847686768,1.4644030332565308
5.463825225830078,6.505066871643066
5.160022735595703,-3.4910144805908203
3.1779892444610596,4.962743282318115
5.79162073135376,-1.293079137802124
6.95430850982666,3.044503927230835
9.507291793823242,0.17425894737243652
7.14198637008667,-3.9121484756469727
7.2357048988342285,4.4504170417785645
2.4732401371002197,-2.0869338512420654
3.6892611980438232,0.4712975025177002
5.703272819519043,-9.579933166503906
9.197505950927734,2.007023811340332
4.47295618057251,6.316074848175049

==> perceptron.csv <==
x,y
-10.0,87.04108
10.0,-86.11024

